A Universal Systematic Method to Generate Error Patterns on Memoryless Channels

The high computational cost of approaching the performance of Maximum-likelihood (ML) decoding has limited its practical use for decades. Because the complexity grows exponentially with the message length, researchers have spent years developing algorithms like Ordered Statistics Decoding (OSD), Partial Ordered Statistics Decoding (POSD) and Guessing Random Additive Noise decoding (GRAND) which try to approach ML performance. OSD, POSD and GRAND work by trying to guess the error patterns affecting the received signals. However, there does not exist a systematic method to extend the error pattern guesses to novel channels. This work introduces a systematic method that uses the Probability Density Function (PDF) of a memoryless channel to generate a set of error patterns that can be applied on any future received signal on this channel. Simulation results show that our proposed method applied on GRAND, OSD and POSD generally matches or outperforms current pre-generated error patterns on additive white Gaussian noise (AWGN) channel, mixture of Gaussian distribution channels, Rayleigh fading channel with perfect knowledge of Channel State Information (CSI) and Rayleigh fading channel with no perfect knowledge of Channel State Information (NCSI).

==> Figures/AWGN/dist105_sampled_20.txt <==
% x y
0 0
0.0316259391956034 4.9810350899662e-269
0.0632518783912067 9.8581490431581e-238
0.0948778175868101 1.99187831541226e-219
0.126503756782413 1.93857888013847e-206
0.158129695978017 2.30848453410811e-196
0.18975563517362 3.96261994460947e-188
0.221381574369223 3.65469334892547e-181
0.253007513564827 3.97195526211881e-175
0.28463345276043 8.44184311434755e-170
0.316259391956034 4.95857512007977e-165
0.347885331151637 1.03014007001512e-160
0.37951127034724 9.08144535181505e-157
0.411137209542844 3.90120279025518e-153
0.442763148738447 9.09312897927998e-150
0.47438908793405 1.25229289727806e-146
0.506015027129654 1.0914545046515e-143
0.537640966325257 6.36806730991997e-141
0.56926690552086 2.60565357022293e-138
0.600892844716464 7.77417273913477e-136
0.632518783912067 1.7479642520386e-133
0.66414472310767 3.04624302938693e-131
0.695770662303274 4.21555051888004e-129
0.727396601498877 4.73043570244005e-127
0.75902254069448 4.38368030384261e-125
0.790648479890084 3.40899261338364e-123
0.822274419085687 2.25631144025545e-121
0.853900358281291 1.2870518687814e-119
0.885526297476894 6.39821301506722e-118
0.917152236672497 2.79972717021942e-116
0.948778175868101 1.08805901320367e-114
0.980404115063704 3.78589874217925e-113
1.01203005425931 1.18803447181302e-111
1.04365599345491 3.38455267554447e-110
1.07528193265051 8.80632185410907e-109
1.10690787184612 2.10420470024439e-107
1.13853381104172 4.64041479817954e-106
1.17015975023732 9.48843655716202e-105
1.20178568943293 1.80647921481684e-103
1.23341162862853 3.21482801973105e-102
1.26503756782413 5.36690967252938e-101
1.29666350701974 8.43276639276021e-100
1.32828944621534 1.25091005962314e-98
1.35991538541094 1.75681826336821e-97
1.39154132460655 2.34217425322953e-96
1.42316726380215 2.97146273226417e-95
1.45479320299775 3.59562533797152e-94
1.48641914219336 4.15871783432603e-93
1.51804508138896 4.60672456316275e-92
1.54967102058456 4.89647776777252e-91
1.58129695978017 5.00257555704772e-90
1.61292289897577 4.92078175527324e-89
1.64454883817137 4.66738596709001e-88
1.67617477736698 4.27504555431332e-87
1.70780071656258 3.78639684153727e-86
1.73942665575818 3.24702936421373e-85
1.77105259495379 2.69926345505927e-84
1.80267853414939 2.17769854633139e-83
1.83430447334499 1.7069091150597e-82
1.8659304125406 1.30114013811069e-81
1.8975563517362 9.65507368724283e-81
1.9291822909318 6.98070465101417e-80
1.96080823012741 4.92185006319731e-79
1.99243416932301 3.38685470781385e-78
2.02406010851861 2.27634997565102e-77
2.05568604771422 1.49545628800376e-76
2.08731198690982 9.60953513804091e-76
2.11893792610542 6.04382009911716e-75
2.15056386530103 3.72283164872593e-74
2.18218980449663 2.24722602805272e-73
2.21381574369223 1.33007983471687e-72
2.24544168288784 7.72325587097863e-72
2.27706762208344 4.40187606616282e-71
2.30869356127904 2.46378135564347e-70
2.34031950047465 1.35486413780487e-69
2.37194543967025 7.32337626465644e-69
2.40357137886586 3.89253741056978e-68
2.43519731806146 2.03533284657503e-67
2.46682325725706 1.0473374081596e-66
2.49844919645267 5.30574101401203e-66
2.53007513564827 2.64707509959837e-65
2.56170107484387 1.30104692297648e-64
2.59332701403947 6.30181076321367e-64
2.62495295323508 3.00896077073679e-63
2.65657889243068 1.41668630205131e-62
2.68820483162628 6.57897972860688e-62
2.71983077082189 3.01430710627702e-61
2.75145671001749 1.36292494559151e-60
2.7830826492131 6.08300967785686e-60
2.8147085884087 2.68058319530306e-59
2.8463345276043 1.16654652261474e-58
2.87796046679991 5.01453290885489e-58
2.90958640599551 2.12963070489426e-57
2.94121234519111 8.93736539277278e-57
2.97283828438672 3.70705114232365e-56
3.00446422358232 1.51998935760939e-55
3.03609016277792 6.16199359452539e-55
3.06771610197353 2.47026415046007e-54
3.09934204116913 9.79437645612879e-54
3.13096798036473 3.84139003990281e-53
3.16259391956034 1.4905361863155e-52
3.19421985875594 5.72269855835368e-52
3.22584579795154 2.17431628420131e-51
3.25747173714714 8.17645409375956e-51
3.28909767634275 3.04356387556219e-50
3.32072361553835 1.12157296626927e-49
3.35234955473396 4.09214351129434e-49
3.38397549392956 1.47843063870634e-48
3.41560143312516 5.28962059946325e-48
3.44722737232077 1.87441811230505e-47
3.47885331151637 6.579153232018e-47
3.51047925071197 2.28758203157115e-46
3.54210518990758 7.88000510474964e-46
3.57373112910318 2.68941592770185e-45
3.60535706829878 9.09511448019577e-45
3.63698300749439 3.04798476352055e-44
3.66860894668999 1.01229298338092e-43
3.70023488588559 3.33212746978419e-43
3.7318608250812 1.08715348451401e-42
3.7634867642768 3.5159668402847e-42
3.7951127034724 1.12723121680091e-41
3.82673864266801 3.58281342056295e-41
3.85836458186361 1.12903117573145e-40
3.88999052105921 3.52764499508284e-40
3.92161646025482 1.09291584722444e-39
3.95324239945042 3.35765684711867e-39
3.98486833864602 1.02295753565673e-38
4.01649427784163 3.0908204294856e-38
4.04812021703723 9.26205155795858e-38
4.07974615623283 2.7528306777936e-37
4.11137209542844 8.1154313407222e-37
4.14299803462404 2.37314214446145e-36
4.17462397381964 6.88391514735029e-36
4.20624991301525 1.98091493046972e-35
4.23787585221085 5.65500572514732e-35
4.26950179140645 1.60160327931265e-34
4.30112773060206 4.5003754302049e-34
4.33275366979766 1.25467465739697e-33
4.36437960899326 3.47070959722318e-33
4.39600554818887 9.52633604908592e-33
4.42763148738447 2.59459290015966e-32
4.45925742658007 7.01234142859259e-32
4.49088336577568 1.88070964264374e-31
4.52250930497128 5.00563618236953e-31
4.55413524416688 1.32217584218296e-30
4.58576118336249 3.46596971546627e-30
4.61738712255809 9.01734666261887e-30
4.64901306175369 2.3284329262907e-29
4.6806390009493 5.96749197772953e-29
4.7122649401449 1.51801119013532e-28
4.7438908793405 3.83287533524423e-28
4.77551681853611 9.60621489149061e-28
4.80714275773171 2.3898398769896e-27
4.83876869692731 5.90180658426662e-27
4.87039463612292 1.44680938898495e-26
4.90202057531852 3.52093590124153e-26
4.93364651451412 8.50619679778363e-26
4.96527245370973 2.04010762285314e-25
4.99689839290533 4.85758835567676e-25
5.02852433210093 1.14827987851739e-24
5.06015027129654 2.69490504808627e-24
5.09177621049214 6.2793822792681e-24
5.12340214968774 1.45270364390392e-23
5.15502808888335 3.33681801647103e-23
5.18665402807895 7.61012872854103e-23
5.21827996727455 1.72331202088315e-22
5.24990590647016 3.87486498055858e-22
5.28153184566576 8.6512358465449e-22
5.31315778486136 1.91794745310784e-21
5.34478372405697 4.22221329133179e-21
5.37640966325257 9.22988667496563e-21
5.40803560244817 2.00360923146595e-20
5.43966154164378 4.31914469102325e-20
5.47128748083938 9.24608923340631e-20
5.50291342003498 1.96562850293247e-19
5.53453935923059 4.14987662841675e-19
5.56616529842619 8.70094825769903e-19
5.59779123762179 1.81176905916037e-18
5.6294171768174 3.74671854747494e-18
5.661043116013 7.69517217884108e-18
5.6926690552086 1.56968190470593e-17
5.72429499440421 3.18007924303706e-17
5.75592093359981 6.39888197963583e-17
5.78754687279541 1.27884221244449e-16
5.81917281199102 2.53853597149387e-16
5.85079875118662 5.00506732243542e-16
5.88242469038222 9.80174671100968e-16
5.91405062957783 1.90664855585084e-15
5.94567656877343 3.68398692263081e-15
5.97730250796903 7.07053659875973e-15
6.00892844716464 1.34796964000252e-14
6.04055438636024 2.55274738904634e-14
6.07218032555584 4.80222045844458e-14
6.10380626475145 8.97406846506218e-14
6.13543220394705 1.66592784164457e-13
6.16705814314265 3.07219651485771e-13
6.19868408233826 5.62826137048939e-13
6.23031002153386 1.02432655600641e-12
6.26193596072946 1.85202974146189e-12
6.29356189992507 3.32666649400814e-12
6.32518783912067 5.93647688769646e-12
6.35681377831627 1.05247777029114e-11
6.38843971751188 1.85382244579667e-11
6.42006565670748 3.2441491677393e-11
6.45169159590308 5.64049722096776e-11
6.48331753509869 9.74370851275131e-11
6.51494347429429 1.67235288604812e-10
6.54656941348989 2.85190296172087e-10
6.5781953526855 4.83226990128516e-10
6.6098212918811 8.13548949276407e-10
6.6414472310767 1.36093917590655e-09
6.67307317027231 2.26215694113846e-09
6.70469910946791 3.73630407263491e-09
6.73632504866351 6.13202124463259e-09
6.76795098785912 1.00003119421138e-08
6.79957692705472 1.62060964786598e-08
6.83120286625032 2.60978542693348e-08
6.86282880544593 4.17637262910021e-08
6.89445474464153 6.64153251158701e-08
6.92608068383713 1.04958730968179e-07
6.95770662303274 1.64837738230291e-07
6.98933256222834 2.57270002545131e-07
7.02095850142394 3.99045780889836e-07
7.05258444061955 6.15125916875917e-07
7.08421037981515 9.4236628218037e-07
7.11583631901075 1.4348171754496e-06
7.14746225820636 2.17120702338495e-06
7.17908819740196 3.26543085586304e-06
7.21071413659756 4.88113825794679e-06
7.24234007579317 7.25186784582814e-06
7.27396601498877 1.07086229412798e-05
7.30559195418437 1.5717345143483e-05
7.33721789337998 2.29294394953054e-05
7.36884383257558 3.32493581302672e-05
7.40046977177118 4.79242792659592e-05
7.43209571096679 6.86621433807162e-05
7.46372165016239 9.7785741790664e-05
7.49534758935799 0.000138432200216291
7.5269735285536 0.00019480905529387
7.5585994677492 0.000272520163355659
7.5902254069448 0.000378976865200297
7.62185134614041 0.000523912088673048
7.65347728533601 0.000720017301525837
7.68510322453161 0.000983724292123104
7.71672916372722 0.0013361554757787
7.74835510292282 0.00180426757660334
7.77998104211842 0.00242221385118117
7.81160698131403 0.00323294919218065
7.84323292050963 0.0042901001336251
7.87485885970523 0.00566011760875653
7.90648479890084 0.00742472391468331
7.93811073809644 0.00968365636185573
7.96973667729204 0.0125576982249226
8.00136261648765 0.0161919726412094
8.03298855568325 0.0207594569223171
8.06461449487885 0.0264646534155021
8.09624043407446 0.0335473288429213
8.12786637327006 0.0422862074720917
8.15949231246566 0.0530024753206159
8.19111825166127 0.0660629239608922
8.22274419085687 0.081882534757442
8.25437013005248 0.100926279219356
8.28599606924808 0.123709890510439
8.31762200844368 0.150799347140349
8.34924794763928 0.182808804661513
8.38087388683489 0.220396716989736
8.41249982603049 0.264259907749187
8.4441257652261 0.315125385480157
8.4757517044217 0.373739745801976
8.5073776436173 0.44085606918533
8.5390035828129 0.517218304521962
8.57062952200851 0.603543224899883
8.60225546120411 0.700500150574803
8.63388140039972 0.808688751685612
8.66550733959532 0.928615365376032
8.69713327879092 1.06066838331944
8.72875921798652 1.20509338013205
8.76038515718213 1.36196875426126
8.79201109637773 1.53118273396997
8.82363703557334 1.71241265555284
8.85526297476894 1.90510744311494
8.88688891396454 2.10847420436907
8.91851485316015 2.32146980167529
8.95014079235575 2.54279816045842
8.98176673155135 2.770913938761
9.01339267074696 3.00403300479819
9.04501860994256 3.2401499590085
9.07664454913816 3.47706270040688
9.10827048833377 3.71240378310875
9.13989642752937 3.94367804828328
9.17152236672497 4.16830576109447
9.20314830592057 4.3836702434105
9.23477424511618 4.58716878297585
9.26640018431178 4.77626542923251
9.29802612350739 4.94854416437813
9.32965206270299 5.10176087279616
9.36127800189859 5.2338925273331
9.3929039410942 5.34318206878905
9.4245298802898 5.42817757412251
9.4561558194854 5.48776448491552
9.48778175868101 5.52118989342101
9.51940769787661 5.52807814938308
9.55103363707221 5.50843734518219
9.58265957626782 5.46265654678723
9.61428551546342 5.39149394993316
9.64591145465902 5.29605644142037
9.67753739385463 5.17777132178019
9.70916333305023 5.03835118654379
9.74078927224583 4.87975315975048
9.77241521144144 4.7041338183033
9.80404115063704 4.51380123515286
9.83566708983264 4.31116560167284
9.86729302902825 4.0986898662945
9.89891896822385 3.87884175132322
9.93054490741945 3.6540483888684
9.96217084661506 3.42665465772922
9.99379678581066 3.19888611487817
10.0254227250063 2.97281720757362
10.0570486642019 2.75034523497664
10.0886746033975 2.53317031098563
10.1203005425931 2.32278137159547
10.1519264817887 2.12044807805579
10.1835524209843 1.92721829765547
10.2151783601799 1.74392070171713
10.2468042993755 1.5711719083233
10.2784302385711 1.40938751675261
10.3100561777667 1.2587963314043
10.3416821169623 1.11945705360673
10.3733080561579 0.99127672749813
10.4049339953535 0.874030257628737
10.4365599345491 0.767380366967435
10.4681858737447 0.670897430180621
10.4998118129403 0.584078693892158
10.5314377521359 0.506366478781098
10.5630636913315 0.437165043806759
10.5946896305271 0.37585587701685
10.6263155697227 0.321811257304726
10.6579415089183 0.274406004769542
10.6895674481139 0.233027402261596
10.7211933873095 0.197083326145441
10.7528193265051 0.166008669732363
10.7844452657007 0.139270178171042
10.8160712048963 0.116369839209409
10.847697144092 0.0968469908545198
10.8793230832876 0.0802793155064785
10.9109490224832 0.0662828917330648
10.9425749616788 0.0545114706709383
10.9742009008744 0.0446551352884909
11.00582684007 0.0364384885861847
11.0374527792656 0.0296185023188906
11.0690787184612 0.0239821419638244
11.1007046576568 0.0193438672554554
11.1323305968524 0.0155430913501904
11.163956536048 0.0124416661102371
11.1955824752436 0.00992144651176632
11.2272084144392 0.00788197406506061
11.2588343536348 0.00623830755049504
11.2904602928304 0.00491901939586241
11.322086232026 0.00386436764290131
11.3537121712216 0.00302464660898542
11.3853381104172 0.00235871393527935
11.4169640496128 0.00183268758715154
11.4485899888084 0.00141880338138483
11.480215928004 0.0010944215961435
11.5118418671996 0.000841170013738167
11.5434678063952 0.000644210200750146
11.5750937455908 0.000491613804863865
11.6067196847864 0.000373836017506451
11.638345623982 0.000283274007057861
11.6699715631776 0.000213898976543943
11.7015975023732 0.000160951466065106
11.7332234415688 0.000120690542561725
11.7648493807644 9.01885503348279e-05
11.7964753199601 6.7164099496682e-05
11.8281012591557 4.98469209485197e-05
11.8597271983513 3.68690988429631e-05
11.8913531375469 2.717799497279e-05
11.9229790767425 1.99668997587863e-05
11.9546050159381 1.46200812353953e-05
11.9862309551337 1.06694594058154e-05
12.0178568943293 7.76061337541239e-06
12.0494828335249 5.62623889377048e-06
12.0811087727205 4.06552116317644e-06
12.1127347119161 2.92817906873238e-06
12.1443606511117 2.10217932120913e-06
12.1759865903073 1.50431901548784e-06
12.2076125295029 1.07303894787233e-06
12.2392384686985 7.62963284287243e-07
12.2708644078941 5.40768796391126e-07
12.3024903470897 3.82073237576015e-07
12.3341162862853 2.69101278444119e-07
12.3657422254809 1.88940973473131e-07
12.3973681646765 1.32246698000557e-07
12.4289941038721 9.22781418392445e-08
12.4606200430677 6.41911463209251e-08
12.4922459822633 4.45164617346042e-08
12.5238719214589 3.07781313147731e-08
12.5554978606545 2.12151840636385e-08
12.5871237998501 1.45794488061473e-08
12.6187497390457 9.98922756865557e-09
12.6503756782413 6.8237941995353e-09
12.6820016174369 4.64761143021193e-09
12.7136275566325 3.15609596669946e-09
12.7452534958282 2.13694656706783e-09
12.7768794350238 1.44266909751709e-09
12.8085053742194 9.71126671479754e-10
12.840131313415 6.51819814681458e-10
12.8717572526106 4.36242676178886e-10
12.9033831918062 2.91128013214124e-10
12.9350091310018 1.93732015802666e-10
12.9666350701974 1.2855429757049e-10
12.998261009393 8.50640006278746e-11
13.0298869485886 5.61287231856898e-11
13.0615128877842 3.69326763895086e-11
13.0931388269798 2.42342013949234e-11
13.1247647661754 1.58578741158426e-11
13.156390705371 1.03482163136606e-11
13.1880166445666 6.73435829260373e-12
13.2196425837622 4.37061937210629e-12
13.2512685229578 2.82886101850479e-12
13.2828944621534 1.82602976870978e-12
13.314520401349 1.17554003166709e-12
13.3461463405446 7.54754968934578e-13
13.3777722797402 4.8330260588988e-13
13.4093982189358 3.08661491707684e-13
13.4410241581314 1.96608111751251e-13
13.472650097327 1.24905493671498e-13
13.5042760365226 7.9145856476293e-14
13.5359019757182 5.00203491463694e-14
13.5675279149138 3.15313419303037e-14
13.5991538541094 1.98253400497405e-14
13.630779793305 1.2433302420373e-14
13.6624057325006 7.77759213850643e-15
13.6940316716963 4.85290456621598e-15
13.7256576108919 3.02037806761553e-15
13.7572835500875 1.87511901295222e-15
13.7889094892831 1.16120604871572e-15
13.8205354284787 7.17311119553224e-16
13.8521613676743 4.42006348372424e-16
13.8837873068699 2.71692042080981e-16
13.9154132460655 1.66593304368739e-16
13.9470391852611 1.01900209213555e-16
13.9786651244567 6.21776296808677e-17
14.0102910636523 3.78476914866001e-17
14.0419170028479 2.2982396731116e-17
14.0735429420435 1.39221536113864e-17
14.1051688812391 8.41350870137648e-18
14.1367948204347 5.07238125682702e-18
14.1684207596303 3.05080875791171e-18
14.2000466988259 1.83058847771126e-18
14.2316726380215 1.09583041232523e-18
14.2632985772171 6.54450868597831e-19
14.2949245164127 3.899383614114e-19
14.3265504556083 2.31795062701634e-19
14.3581763948039 1.37469307618588e-19
14.3898023339995 8.13400895014016e-20
14.4214282731951 4.80180837592479e-20
14.4530542123907 2.82820036895803e-20
14.4846801515863 1.66197519972206e-20
14.5163060907819 9.74432392614153e-21
14.5479320299775 5.70027019663459e-21
14.5795579691731 3.32705074662244e-21
14.6111839083687 1.93752498518124e-21
14.6428098475644 1.12580378231785e-21
14.67443578676 6.52693299932428e-22
14.7060617259556 3.77563646406268e-22
14.7376876651512 2.17926083675128e-22
14.7693136043468 1.25507504519914e-22
14.8009395435424 7.21231984495794e-23
14.832565482738 4.13550341901875e-23
14.8641914219336 2.36610049066565e-23
14.8958173611292 1.35080484362579e-23
14.9274433003248 7.69502147697813e-24
14.9590692395204 4.37409289949164e-24
14.990695178716 2.48101962052103e-24
15.0223211179116 1.4042339564913e-24
15.0539470571072 7.9308332673572e-25
15.0855729963028 4.46962618479799e-25
15.1171989354984 2.51361947619175e-25
15.148824874694 1.41060909434487e-25
15.1804508138896 7.89942479707491e-26
15.2120767530852 4.41436951877938e-26
15.2437026922808 2.46166565326812e-26
15.2753286314764 1.36986986657636e-26
15.306954570672 7.6071517442557e-27
15.3385805098676 4.21560568530973e-27
15.3702064490632 2.33128619418785e-27
15.4018323882588 1.28656414019763e-27
15.4334583274544 7.08549220502672e-28
15.46508426665 3.89415998374229e-28
15.4967102058456 2.13582245784239e-28
15.5283361450412 1.16903219936686e-28
15.5599620842368 6.38557626017614e-29
15.5915880234325 3.48087405266579e-29
15.6232139626281 1.89362234458301e-29
15.6548399018237 1.02805770526203e-29
15.6864658410193 5.57009826889305e-30
15.7180917802149 3.01183797761058e-30
15.7497177194105 1.6252712050559e-30
15.7813436586061 8.75281264371498e-31


==> Figures/AWGN/dist115_sampled_20.txt <==
% x y
0 0
0.0316259391956034 3.44565783558193e-305
0.0632518783912067 7.68411073918378e-271
0.0948778175868101 9.09826175692009e-251
0.126503756782413 1.59886226429569e-236
0.158129695978017 1.80409714769951e-225
0.18975563517362 1.95206618579518e-216
0.221381574369223 8.56761334088144e-209
0.253007513564827 3.60765082042807e-202
0.28463345276043 2.53943949566527e-196
0.316259391956034 4.36567702560192e-191
0.347885331151637 2.40215758628359e-186
0.37951127034724 5.16528507308039e-182
0.411137209542844 5.05094428276463e-178
0.442763148738447 2.52704708306164e-174
0.47438908793405 7.10203574576196e-171
0.506015027129654 1.20887189908122e-167
0.537640966325257 1.32540304628648e-164
0.56926690552086 9.84997055830089e-162
0.600892844716464 5.1783482468775e-159
0.632518783912067 1.99667340602474e-156
0.66414472310767 5.8233236781908e-154
0.695770662303274 1.31916349633755e-151
0.727396601498877 2.37501291065278e-149
0.75902254069448 3.46713865911082e-147
0.790648479890084 4.17679903857897e-145
0.822274419085687 4.21707232752817e-143
0.853900358281291 3.61773156322711e-141
0.885526297476894 2.66948945904704e-139
0.917152236672497 1.71290478357141e-137
0.948778175868101 9.6518802337676e-136
0.980404115063704 4.81839675115798e-134
1.01203005425931 2.14819963943402e-132
1.04365599345491 8.61537739090099e-131
1.07528193265051 3.12869252345232e-129
1.10690787184612 1.03502269766715e-127
1.13853381104172 3.13632663145412e-126
1.17015975023732 8.74911449141182e-125
1.20178568943293 2.25729053624342e-123
1.23341162862853 5.409300711523e-122
1.26503756782413 1.20873632359498e-120
1.29666350701974 2.52776172578792e-119
1.32828944621534 4.96381296274094e-118
1.35991538541094 9.18172411596407e-117
1.39154132460655 1.60443235049593e-115
1.42316726380215 2.65569544152174e-114
1.45479320299775 4.17432629766432e-113
1.48641914219336 6.24546028245926e-112
1.51804508138896 8.91382933293767e-111
1.54967102058456 1.21612039716488e-109
1.58129695978017 1.58904233939617e-108
1.61292289897577 1.99215608372197e-107
1.64454883817137 2.40035098847026e-106
1.67617477736698 2.78406850662024e-105
1.70780071656258 3.11306533514995e-104
1.73942665575818 3.36055624734189e-103
1.77105259495379 3.50691313157571e-102
1.80267853414939 3.54220232573246e-101
1.83430447334499 3.46712454400427e-100
1.8659304125406 3.29229036925669e-99
1.8975563517362 3.03611285071158e-98
1.9291822909318 2.7218400524069e-97
1.96080823012741 2.37434039770422e-96
1.99243416932301 2.01719680776011e-95
2.02406010851861 1.67050391477659e-94
2.05568604771422 1.34955551571541e-93
2.08731198690982 1.06441350515307e-92
2.11893792610542 8.20204247409839e-92
2.15056386530103 6.17910588814627e-91
2.18218980449663 4.55414090967899e-90
2.21381574369223 3.28575986021799e-89
2.24544168288784 2.32205201181119e-88
2.27706762208344 1.60827655379289e-87
2.30869356127904 1.0922861621899e-86
2.34031950047465 7.2781717352545e-86
2.37194543967025 4.76026568499625e-85
2.40357137886586 3.05749776118492e-84
2.43519731806146 1.92939390586082e-83
2.46682325725706 1.19668650889324e-82
2.49844919645267 7.29829186823385e-82
2.53007513564827 4.37836639413527e-81
2.56170107484387 2.58472431811025e-80
2.59332701403947 1.50204074092852e-79
2.62495295323508 8.59531724386087e-79
2.65657889243068 4.84502224328197e-78
2.68820483162628 2.69102772344184e-77
2.71983077082189 1.47318803170419e-76
2.75145671001749 7.95132281494773e-76
2.7830826492131 4.23233592917851e-75
2.8147085884087 2.22225446413452e-74
2.8463345276043 1.15130126623214e-73
2.87796046679991 5.88667189769223e-73
2.90958640599551 2.97122913732125e-72
2.94121234519111 1.4807564814102e-71
2.97283828438672 7.28792894624987e-71
3.00446422358232 3.54311861080689e-70
3.03609016277792 1.70181699400456e-69
3.06771610197353 8.07731024234173e-69
3.09934204116913 3.7890062256321e-68
3.13096798036473 1.7569659119884e-67
3.16259391956034 8.05476139606415e-67
3.19421985875594 3.65142513808516e-66
3.22584579795154 1.6370383640845e-65
3.25747173714714 7.25948539006923e-65
3.28909767634275 3.18467168177878e-64
3.32072361553835 1.38227460874719e-63
3.35234955473396 5.93678832517078e-63
3.38397549392956 2.52342822997678e-62
3.41560143312516 1.06161010600211e-61
3.44722737232077 4.42103951334401e-61
3.47885331151637 1.82271054640569e-60
3.51047925071197 7.44032435193404e-60
3.54210518990758 3.0074059628437e-59
3.57373112910318 1.20382067465958e-58
3.60535706829878 4.77246820263255e-58
3.63698300749439 1.87402869502239e-57
3.66860894668999 7.28954422131209e-57
3.70023488588559 2.80900863408508e-56
3.7318608250812 1.07243412596191e-55
3.7634867642768 4.05684160426234e-55
3.7951127034724 1.52068464708461e-54
3.82673864266801 5.64880522984912e-54
3.85836458186361 2.07956213350418e-53
3.88999052105921 7.58779391001597e-53
3.92161646025482 2.74420733268933e-52
3.95324239945042 9.8379485210294e-52
3.98486833864602 3.49627776113851e-51
4.01649427784163 1.23182125521729e-50
4.04812021703723 4.30284408326097e-50
4.07974615623283 1.49023451103588e-49
4.11137209542844 5.11762980343787e-49
4.14299803462404 1.7426964841986e-48
4.17462397381964 5.88485749711946e-48
4.20624991301525 1.97075859575723e-47
4.23787585221085 6.54538958529231e-47
4.26950179140645 2.15606990890019e-46
4.30112773060206 7.04426205179783e-46
4.33275366979766 2.28282686361993e-45
4.36437960899326 7.33827814148668e-45
4.39600554818887 2.34000867568925e-44
4.42763148738447 7.40219870259726e-44
4.45925742658007 2.32295800777907e-43
4.49088336577568 7.23229667966455e-43
4.52250930497128 2.23399304138431e-42
4.55413524416688 6.84658699083874e-42
4.58576118336249 2.08194276978861e-41
4.61738712255809 6.28175509392478e-41
4.64901306175369 1.88072634422613e-40
4.6806390009493 5.5874941862703e-40
4.7122649401449 1.64728809008854e-39
4.7438908793405 4.81944278341433e-39
4.77551681853611 1.39930496917196e-38
4.80714275773171 4.03208223093747e-38
4.83876869692731 1.15308342945473e-37
4.87039463612292 3.27279679579379e-37
4.90202057531852 9.21969725810254e-37
4.93364651451412 2.57789774283823e-36
4.96527245370973 7.15447836390281e-36
4.99689839290533 1.97090255445241e-35
5.02852433210093 5.38937776999365e-35
5.06015027129654 1.46288300808731e-34
5.09177621049214 3.94174982644504e-34
5.12340214968774 1.05435732601828e-33
5.15502808888335 2.79973232030884e-33
5.18665402807895 7.3804965909879e-33
5.21827996727455 1.93154721794246e-32
5.24990590647016 5.01863810827458e-32
5.28153184566576 1.29460482417895e-31
5.31315778486136 3.31565393349251e-31
5.34478372405697 8.43124116515843e-31
5.37640966325257 2.12869652814576e-30
5.40803560244817 5.33636313419488e-30
5.43966154164378 1.32829863820637e-29
5.47128748083938 3.28302390414499e-29
5.50291342003498 8.0572986472364e-29
5.53453935923059 1.96359090827509e-28
5.56616529842619 4.75190383229565e-28
5.59779123762179 1.14195294647751e-27
5.6294171768174 2.72521949604154e-27
5.661043116013 6.45856707333428e-27
5.6926690552086 1.52006057670093e-26
5.72429499440421 3.55291001692641e-26
5.75592093359981 8.24735342155349e-26
5.78754687279541 1.90134321923923e-25
5.81917281199102 4.3534176024523e-25
5.85079875118662 9.89993530054305e-25
5.88242469038222 2.23601585236726e-24
5.91405062957783 5.01609929546043e-24
5.94567656877343 1.11767177860392e-23
5.97730250796903 2.47358881428849e-23
6.00892844716464 5.43768328548433e-23
6.04055438636024 1.18735768538528e-22
6.07218032555584 2.57536350017723e-22
6.10380626475145 5.54872036898454e-22
6.13543220394705 1.18755156099719e-21
6.16705814314265 2.52479093244707e-21
6.19868408233826 5.33236215467868e-21
6.23031002153386 1.11877579623387e-20
6.26193596072946 2.33186616725979e-20
6.29356189992507 4.82846655014418e-20
6.32518783912067 9.93271057156547e-20
6.35681377831627 2.0299585711298e-19
6.38843971751188 4.12168970702159e-19
6.42006565670748 8.31457428641891e-19
6.45169159590308 1.6664382415326e-18
6.48331753509869 3.31841565978087e-18
6.51494347429429 6.56557209298663e-18
6.54656941348989 1.2906915569868e-17
6.5781953526855 2.52108997771521e-17
6.6098212918811 4.89303234321557e-17
6.6414472310767 9.4362530301639e-17
6.67307317027231 1.80825932617294e-16
6.70469910946791 3.44325665440322e-16
6.73632504866351 6.51528673795942e-16
6.76795098785912 1.22507040743576e-15
6.79957692705472 2.28907421718553e-15
6.83120286625032 4.25047974878992e-15
6.86282880544593 7.84337969008655e-15
6.89445474464153 1.43834712270537e-14
6.92608068383713 2.62136409518765e-14
6.95770662303274 4.74790646355455e-14
6.98933256222834 8.54665457026855e-14
7.02095850142394 1.52903481320709e-13
7.05258444061955 2.7187788023347e-13
7.08421037981515 4.80478245807379e-13
7.11583631901075 8.43966150361174e-13
7.14746225820636 1.47345163482534e-12
7.17908819740196 2.55690405651011e-12
7.21071413659756 4.41030702693692e-12
7.24234007579317 7.56148747640576e-12
7.27396601498877 1.28865857819566e-11
7.30559195418437 2.18307642910159e-11
7.33721789337998 3.67628096335976e-11
7.36884383257558 6.15411206867378e-11
7.40046977177118 1.02411174607546e-10
7.43209571096679 1.69419287287509e-10
7.46372165016239 2.78625107746412e-10
7.49534758935799 4.55541459166713e-10
7.5269735285536 7.40447407772599e-10
7.5585994677492 1.19654101322671e-09
7.5902254069448 1.92236771980497e-09
7.62185134614041 3.07064288049674e-09
7.65347728533601 4.87657172456799e-09
7.68510322453161 7.70018040043683e-09
7.71672916372722 1.20891761371058e-08
7.74835510292282 1.88716816450586e-08
7.77998104211842 2.9292145670653e-08
7.81160698131403 4.52092266903614e-08
7.84323292050963 6.93820184500407e-08
7.87485885970523 1.05881336746501e-07
7.90648479890084 1.60676823285539e-07
7.93811073809644 2.4246950284059e-07
7.96973667729204 3.63864617158349e-07
8.00136261648765 5.4301287923139e-07
8.03298855568325 8.05891996162175e-07
8.06461449487885 1.18945713745329e-06
8.09624043407446 1.74596226481851e-06
8.12786637327006 2.54884777233444e-06
8.15949231246566 3.70070822201148e-06
8.19111825166127 5.34400223969972e-06
8.22274419085687 7.67535059131131e-06
8.25437013005248 1.09644943184248e-05
8.28599606924808 1.55792591337914e-05
8.31762200844368 2.20182016898788e-05
8.34924794763928 3.09530041667871e-05
8.38087388683489 4.32831414113353e-05
8.41249982603049 6.02058736880715e-05
8.4441257652261 8.33052198289257e-05
8.4757517044217 0.000114664238851739
8.5073776436173 0.000157005687322528
8.5390035828129 0.000213866913695305
8.57062952200851 0.000289815681560251
8.60225546120411 0.000390714454948868
8.63388140039972 0.000524041494870495
8.66550733959532 0.000699277860741869
8.69713327879092 0.000928370025489254
8.72875921798652 0.00122627822912512
8.76038515718213 0.001611620831092
8.79201109637773 0.00210742468444649
8.82363703557334 0.00274199084399892
8.85526297476894 0.00354988362896512
8.88688891396454 0.00457304908001703
8.91851485316015 0.00586206607617894
8.95014079235575 0.00747752971475209
8.98176673155135 0.00949156193182603
9.01339267074696 0.0119894387038499
9.04501860994256 0.0150713165110741
9.07664454913816 0.018854033097062
9.10827048833377 0.0234729490166634
9.13989642752937 0.0290837871841704
9.17152236672497 0.03586441784121
9.20314830592057 0.0440165263628248
9.23477424511618 0.0537670914882499
9.26640018431178 0.0653695923505717
9.29802612350739 0.0791048546005477
9.32965206270299 0.0952814395387679
9.36127800189859 0.114235476082043
9.3929039410942 0.1363298341966
9.4245298802898 0.161952540711595
9.4561558194854 0.191514344706091
9.48778175868101 0.225445350373405
9.51940769787661 0.264190650714333
9.55103363707221 0.308204915736294
9.58265957626782 0.357945913985717
9.61428551546342 0.413866975939395
9.64591145465902 0.476408441510204
9.67753739385463 0.545988170917377
9.70916333305023 0.622991237419027
9.74078927224583 0.707758960665022
9.77241521144144 0.800577479261123
9.80404115063704 0.901666098952329
9.83566708983264 1.01116568694429
9.86729302902825 1.12912741157751
9.89891896822385 1.25550214818675
9.93054490741945 1.39013088499065
9.96217084661506 1.53273646595457
9.99379678581066 1.6829169997388
10.0254227250063 1.84014124444014
10.0570486642019 2.0037462466386
10.0886746033975 2.17293747052428
10.1203005425931 2.34679159934342
10.1519264817887 2.52426212829918
10.1835524209843 2.70418779706479
10.2151783601799 2.88530383333116
10.2468042993755 3.06625589876681
10.2784302385711 3.24561654812618
10.3100561777667 3.42190393385358
10.3416821169623 3.59360241527162
10.3733080561579 3.75918466609366
10.4049339953535 3.91713481911904
10.4365599345491 4.06597214477499
10.4681858737447 4.20427473244435
10.4998118129403 4.33070263151716
10.5314377521359 4.44401991350127
10.5630636913315 4.54311513737408
10.5946896305271 4.62701973708158
10.6263155697227 4.6949239015196
10.6579415089183 4.74618958173233
10.6895674481139 4.78036033523187
10.7211933873095 4.79716780068457
10.7528193265051 4.79653468486282
10.7844452657007 4.77857423470747
10.8160712048963 4.74358625754446
10.847697144092 4.69204983900277
10.8793230832876 4.62461298825781
10.9109490224832 4.5420795114554
10.9425749616788 4.44539347453969
10.9742009008744 4.33562166465978
11.00582684007 4.21393449381876
11.0374527792656 4.08158580893161
11.0690787184612 3.93989207897287
11.1007046576568 3.79021142291084
11.1323305968524 3.63392292257614
11.163956536048 3.47240663381938
11.1955824752436 3.30702466890526
11.2272084144392 3.13910367492171
11.2588343536348 2.96991897905548
11.2904602928304 2.80068061394849
11.322086232026 2.63252137703666
11.3537121712216 2.46648701870774
11.3853381104172 2.30352859707207
11.4169640496128 2.14449698366521
11.4485899888084 1.99013945579818
11.480215928004 1.84109826856362
11.5118418671996 1.69791106342256
11.5434678063952 1.56101294128864
11.5750937455908 1.43074000626138
11.6067196847864 1.30733417155696
11.638345623982 1.19094901143499
11.6699715631776 1.08165644153264
11.7015975023732 0.979454014341206
11.7332234415688 0.884272625845516
11.7648493807644 0.79598444276149
11.7964753199601 0.714410876494003
11.8281012591557 0.639330449033045
11.8597271983513 0.570486416683273
11.8913531375469 0.507594039001
11.9229790767425 0.450347401895565
11.9546050159381 0.398425724924048
11.9862309551337 0.351499102853536
12.0178568943293 0.309233650170504
12.0494828335249 0.271296034068691
12.0811087727205 0.237357396329383
12.1127347119161 0.207096677296107
12.1443606511117 0.180203365795935
12.1759865903073 0.156379707396741
12.2076125295029 0.135342409902199
12.2392384686985 0.11682388960374
12.2708644078941 0.100573104701369
12.3024903470897 0.0863560236645714
12.3341162862853 0.0739557763369893
12.3657422254809 0.0631725345067499
12.3973681646765 0.0538231666763733
12.4289941038721 0.045740709074316
12.4606200430677 0.038773691740078
12.4922459822633 0.0327853549577097
12.5238719214589 0.0276527875579662
12.5554978606545 0.0232660147879894
12.5871237998501 0.0195270596671508
12.6187497390457 0.0163489980971783
12.6503756782413 0.0136550245421268
12.6820016174369 0.0113775418895491
12.7136275566325 0.00945728618269815
12.7452534958282 0.00784249429452381
12.7768794350238 0.00648812030567271
12.8085053742194 0.00535510434839773
12.840131313415 0.00440969597620003
12.8717572526106 0.00362283269888542
12.9033831918062 0.00296957316392341
12.9350091310018 0.00242858354389761
12.9666350701974 0.00198167498136173
12.998261009393 0.00161338942067592
13.0298869485886 0.00131063079604549
13.0615128877842 0.00106233832151107
13.0931388269798 0.000859198519088659
13.1247647661754 0.000693392604484052
13.156390705371 0.00055837590674864
13.1880166445666 0.000448686111948845
13.2196425837622 0.000359777276664831
13.2512685229578 0.000287876742254601
13.2828944621534 0.000229862284706656
13.314520401349 0.000183157048776987
13.3461463405446 0.000145640031891148
13.3777722797402 0.000115570097420461
13.4093982189358 9.15217041583244e-05
13.4410241581314 7.23307360188353e-05
13.472650097327 5.70490010003656e-05
13.5042760365226 4.49061399455599e-05
13.5359019757182 3.52778428815852e-05
13.5675279149138 2.76594135469032e-05
13.5991538541094 2.16438513126958e-05
13.630779793305 1.6903734594381e-05
13.6624057325006 1.31762917416406e-05
13.6940316716963 1.02511351569405e-05
13.7256576108919 7.96021297183245e-06
13.7572835500875 6.16960099471503e-06
13.7889094892831 4.77281682556643e-06
13.8205354284787 3.68538898051929e-06
13.8521613676743 2.84045750811934e-06
13.8837873068699 2.18521977872444e-06
13.9154132460655 1.67806669374828e-06
13.9470391852611 1.28628122754916e-06
13.9786651244567 9.8419364665482e-07
14.0102910636523 7.51706543759989e-07
14.0419170028479 5.7311850569282e-07
14.0735429420435 4.36188270165846e-07
14.1051688812391 3.31392021888452e-07
14.1367948204347 2.51335387115234e-07
14.1684207596303 1.9028901107121e-07
14.2000466988259 1.43822605681677e-07
14.2316726380215 1.08517257973679e-07
14.2632985772171 8.17397809710817e-08
14.2949245164127 6.14661280064254e-08
14.3265504556083 4.61435117751835e-08
14.3581763948039 3.45829828935422e-08
14.3898023339995 2.58759222069551e-08
14.4214282731951 1.93292637240819e-08
14.4530542123907 1.44153544691246e-08
14.4846801515863 1.07332260894009e-08
14.5163060907819 7.97874360083527e-09
14.5479320299775 5.92164419451946e-09
14.5795579691731 4.38791202525164e-09
14.6111839083687 3.24627642411662e-09
14.6428098475644 2.3978896556917e-09
14.67443578676 1.76845117811785e-09
14.7060617259556 1.30221040108719e-09
14.7376876651512 9.57408805457356e-10
14.7693136043468 7.02822672026079e-10
14.8009395435424 5.15145675933624e-10
14.832565482738 3.77011082290959e-10
14.8641914219336 2.75500058525388e-10
14.8958173611292 2.01018720111572e-10
14.9274433003248 1.46454323695343e-10
14.9590692395204 1.06542377561264e-10
14.990695178716 7.7392810573271e-11
15.0223211179116 5.61358634273404e-11
15.0539470571072 4.06579244798881e-11
15.0855729963028 2.94048127980374e-11
15.1171989354984 2.12355447511394e-11
15.148824874694 1.53138178073006e-11
15.1804508138896 1.10276224195875e-11
15.2120767530852 7.92979305943914e-12
15.2437026922808 5.69411899769125e-12
15.2753286314764 4.08299699273885e-12
15.306954570672 2.92363052337574e-12
15.3385805098676 2.09054656019813e-12
15.3702064490632 1.4927741601792e-12
15.4018323882588 1.06445721988584e-12
15.4334583274544 7.57992729623526e-13
15.46508426665 5.39023170394032e-13
15.4967102058456 3.82787890660645e-13
15.5283361450412 2.71468886525548e-13
15.5599620842368 1.92263018076135e-13
15.5915880234325 1.35984039125059e-13
15.6232139626281 9.60504110074838e-14
15.6548399018237 6.77535736087817e-14
15.6864658410193 4.77297776159874e-14
15.7180917802149 3.35794311845241e-14
15.7497177194105 2.35931773875398e-14
15.7813436586061 1.65550736361058e-14


==> Figures/AWGN/dist125_sampled_20.txt <==
% x y
0 0
0.0316259391956034 0
0.0632518783912067 6.24495160563607e-308
0.0948778175868101 4.33302583163748e-286
0.126503756782413 1.37491501679216e-270
0.158129695978017 1.47004320044634e-258
0.18975563517362 1.00263736008799e-248
0.221381574369223 2.09414139273614e-240
0.253007513564827 3.41650350996435e-233
0.28463345276043 7.96481494842372e-227
0.316259391956034 4.00759233020951e-221
0.347885331151637 5.84041806737486e-216
0.37951127034724 3.06316819380073e-211
0.411137209542844 6.81842168461683e-207
0.442763148738447 7.32235099979954e-203
0.47438908793405 4.19949450659479e-199
0.506015027129654 1.39602165177698e-195
0.537640966325257 2.87624257676084e-192
0.56926690552086 3.88231185000649e-189
0.600892844716464 3.59637978753489e-186
0.632518783912067 2.3780377674349e-183
0.66414472310767 1.16068544693402e-180
0.695770662303274 4.30407845521774e-178
0.727396601498877 1.24327738214344e-175
0.75902254069448 2.85917523837131e-173
0.790648479890084 5.33578506910543e-171
0.822274419085687 8.217889194415e-169
0.853900358281291 1.06026360890991e-166
0.885526297476894 1.16127466908734e-164
0.917152236672497 1.09266733362202e-162
0.948778175868101 8.9270635172143e-161
0.980404115063704 6.39401053815637e-159
1.01203005425931 4.05002275800542e-157
1.04365599345491 2.28657031947833e-155
1.07528193265051 1.15895998591792e-153
1.10690787184612 5.30822091006685e-152
1.13853381104172 2.2101563408446e-150
1.17015975023732 8.41144808053406e-149
1.20178568943293 2.940892702884e-147
1.23341162862853 9.48990211213388e-146
1.26503756782413 2.83841627058923e-144
1.29666350701974 7.90022435816212e-143
1.32828944621534 2.05372343942886e-141
1.35991538541094 5.00332677502476e-140
1.39154132460655 1.14593727108587e-138
1.42316726380215 2.47470522704094e-137
1.45479320299775 5.05284042298773e-136
1.48641914219336 9.77927533877092e-135
1.51804508138896 1.79834747736516e-133
1.54967102058456 3.14924599363397e-132
1.58129695978017 5.26277142923438e-131
1.61292289897577 8.4091063959736e-130
1.64454883817137 1.28710213923212e-128
1.67617477736698 1.89041134725584e-127
1.70780071656258 2.66862511504173e-126
1.73942665575818 3.62638031533038e-125
1.77105259495379 4.75052894742006e-124
1.80267853414939 6.00739506818512e-123
1.83430447334499 7.34286788620252e-122
1.8659304125406 8.68579181847492e-121
1.8975563517362 9.95445424082231e-120
1.9291822909318 1.10652992760853e-118
1.96080823012741 1.19424879372878e-117
1.99243416932301 1.25267152461877e-116
2.02406010851861 1.27818344860079e-115
2.05568604771422 1.26982833301741e-114
2.08731198690982 1.22929354284727e-113
2.11893792610542 1.16056568769022e-112
2.15056386530103 1.06933825800939e-111
2.18218980449663 9.62284296911132e-111
2.21381574369223 8.4631328381737e-110
2.24544168288784 7.27915036291872e-109
2.27706762208344 6.12661905784542e-108
2.30869356127904 5.04902971025112e-107
2.34031950047465 4.07648714915769e-106
2.37194543967025 3.2261775475735e-105
2.40357137886586 2.50401385396304e-104
2.43519731806146 1.90696881345151e-103
2.46682325725706 1.42564502003659e-102
2.49844919645267 1.0467275011036e-101
2.53007513564827 7.55083826323353e-101
2.56170107484387 5.35393044701822e-100
2.59332701403947 3.7328049258791e-99
2.62495295323508 2.56002686482452e-98
2.65657889243068 1.72764728845155e-97
2.68820483162628 1.14766469758896e-96
2.71983077082189 7.50699443060584e-96
2.75145671001749 4.83664328312576e-95
2.7830826492131 3.0702870599423e-94
2.8147085884087 1.92085910752196e-93
2.8463345276043 1.18471292994682e-92
2.87796046679991 7.20520600421912e-92
2.90958640599551 4.32220357272854e-91
2.94121234519111 2.55796735584134e-90
2.97283828438672 1.49388411483645e-89
3.00446422358232 8.61128697128925e-89
3.03609016277792 4.90051470671742e-88
3.06771610197353 2.75376806729783e-87
3.09934204116913 1.52830865417977e-86
3.13096798036473 8.37867784295833e-86
3.16259391956034 4.53837170656088e-85
3.19421985875594 2.4291881798561e-84
3.22584579795154 1.28508609139228e-83
3.25747173714714 6.720226262299e-83
3.28909767634275 3.47443457919568e-82
3.32072361553835 1.77622654162863e-81
3.35234955473396 8.98027218989336e-81
3.38397549392956 4.49074285410397e-80
3.41560143312516 2.2214819674681e-79
3.44722737232077 1.08722529486284e-78
3.47885331151637 5.26505168221097e-78
3.51047925071197 2.52315707446614e-77
3.54210518990758 1.19672631604088e-76
3.57373112910318 5.6182731502746e-76
3.60535706829878 2.61104973498011e-75
3.63698300749439 1.20137034770191e-74
3.66860894668999 5.47307942182432e-74
3.70023488588559 2.46900385755168e-73
3.7318608250812 1.10303073902955e-72
3.7634867642768 4.88054767459863e-72
3.7951127034724 2.13895940597233e-71
3.82673864266801 9.28594775668337e-71
3.85836458186361 3.9936968395725e-70
3.88999052105921 1.70170159930417e-69
3.92161646025482 7.18429810821992e-69
3.95324239945042 3.00545347525194e-68
3.98486833864602 1.24592378522166e-67
4.01649427784163 5.1186901391475e-67
4.04812021703723 2.08420892707099e-66
4.07974615623283 8.41137433406371e-66
4.11137209542844 3.36483174892377e-65
4.14299803462404 1.3343107507582e-64
4.17462397381964 5.24533971121974e-64
4.20624991301525 2.04427002554548e-63
4.23787585221085 7.89905577607949e-63
4.26950179140645 3.02627196495684e-62
4.30112773060206 1.14963370909172e-61
4.33275366979766 4.33063967453903e-61
4.36437960899326 1.61773465080581e-60
4.39600554818887 5.99302742075717e-60
4.42763148738447 2.20185887379553e-59
4.45925742658007 8.02337132109788e-59
4.49088336577568 2.89979931144781e-58
4.52250930497128 1.0395408927238e-57
4.55413524416688 3.69654732378884e-57
4.58576118336249 1.30391727057141e-56
4.61738712255809 4.56268474269659e-56
4.64901306175369 1.58388888485798e-55
4.6806390009493 5.45480904343647e-55
4.7122649401449 1.86380885663652e-54
4.7438908793405 6.31838652978596e-54
4.77551681853611 2.12524832390177e-53
4.80714275773171 7.09295467816043e-53
4.83876869692731 2.34894969895736e-52
4.87039463612292 7.71905243954849e-52
4.90202057531852 2.51716931875142e-51
4.93364651451412 8.14578931938275e-51
4.96527245370973 2.61601420493296e-50
4.99689839290533 8.33771072129073e-50
5.02852433210093 2.63734366862704e-49
5.06015027129654 8.2796685233311e-49
5.09177621049214 2.57987354103832e-48
5.12340214968774 7.97876807467976e-48
5.15502808888335 2.44927600107322e-47
5.18665402807895 7.46305070006664e-47
5.21827996727455 2.25727238313953e-46
5.24990590647016 6.77723294109419e-46
5.28153184566576 2.01991696822007e-45
5.31315778486136 5.97638976779269e-45
5.34478372405697 1.75541612123011e-44
5.37640966325257 5.11880236655334e-44
5.40803560244817 1.48188654087434e-43
5.43966154164378 4.25922839226035e-43
5.47128748083938 1.21542240122695e-42
5.50291342003498 3.44361593327992e-42
5.53453935923059 9.68732938151946e-42
5.56616529842619 2.70586376544522e-41
5.59779123762179 7.50465630434481e-41
5.6294171768174 2.06675563934125e-40
5.661043116013 5.65185789603932e-40
5.6926690552086 1.53478436575679e-39
5.72429499440421 4.13873578294009e-39
5.75592093359981 1.10831277285015e-38
5.78754687279541 2.9474151019081e-38
5.81917281199102 7.78421035039801e-38
5.85079875118662 2.04170041173378e-37
5.88242469038222 5.31843073930393e-37
5.91405062957783 1.37593788345728e-36
5.94567656877343 3.53547456689028e-36
5.97730250796903 9.02276963295947e-36
6.00892844716464 2.28709884150554e-35
6.04055438636024 5.7582765907734e-35
6.07218032555584 1.44003220938991e-34
6.10380626475145 3.57712013868178e-34
6.13543220394705 8.8264484790643e-34
6.16705814314265 2.16341122437818e-33
6.19868408233826 5.26747210816993e-33
6.23031002153386 1.27404544498133e-32
6.26193596072946 3.06123389395299e-32
6.29356189992507 7.30712299210765e-32
6.32518783912067 1.73278231729567e-31
6.35681377831627 4.08224104138941e-31
6.38843971751188 9.55475770271746e-31
6.42006565670748 2.22185875852665e-30
6.45169159590308 5.13331936219366e-30
6.48331753509869 1.17835055887775e-29
6.51494347429429 2.6875370003246e-29
6.54656941348989 6.09042250024816e-29
6.5781953526855 1.37139554925153e-28
6.6098212918811 3.0683840151707e-28
6.6414472310767 6.82177933333401e-28
6.67307317027231 1.50707866892881e-27
6.70469910946791 3.30852030858194e-27
6.73632504866351 7.21773019808517e-27
6.76795098785912 1.56475294790746e-26
6.79957692705472 3.37115370779234e-26
6.83120286625032 7.21785790700597e-26
6.86282880544593 1.53583466195007e-25
6.89445474464153 3.24785283167062e-25
6.92608068383713 6.82611104965246e-25
6.95770662303274 1.42588627713412e-24
6.98933256222834 2.96033172410041e-24
7.02095850142394 6.10870638054337e-24
7.05258444061955 1.25291310589291e-23
7.08421037981515 2.55425908662516e-23
7.11583631901075 5.17595768461904e-23
7.14746225820636 1.04257609273202e-22
7.17908819740196 2.08749574684883e-22
7.21071413659756 4.15483485718394e-22
7.24234007579317 8.22056789157212e-22
7.27396601498877 1.61688576777485e-21
7.30559195418437 3.16151988785888e-21
7.33721789337998 6.14555598319334e-21
7.36884383257558 1.18763985331153e-20
7.40046977177118 2.28179346276286e-20
7.43209571096679 4.35858551899477e-20
7.46372165016239 8.27755721706642e-20
7.49534758935799 1.56298900432055e-19
7.5269735285536 2.93438112837374e-19
7.5585994677492 5.47764351752701e-19
7.5902254069448 1.01671085070718e-18
7.62185134614041 1.87645186605374e-18
7.65347728533601 3.44368585866934e-18
7.68510322453161 6.28442620821404e-18
7.71672916372722 1.14044315207421e-17
7.74835510292282 2.05805741154452e-17
7.77998104211842 3.69340654408158e-17
7.81160698131403 6.59162518755832e-17
7.84323292050963 1.16994018510514e-16
7.87485885970523 2.06514525170934e-16
7.90648479890084 3.62546228410459e-16
7.93811073809644 6.33012231211429e-16
7.96973667729204 1.09927622959832e-15
8.00136261648765 1.89870601625176e-15
8.03298855568325 3.26193215771741e-15
8.06461449487885 5.57402111768467e-15
8.09624043407446 9.4743404730066e-15
8.12786637327006 1.60186638431913e-14
8.15949231246566 2.69408171738621e-14
8.19111825166127 4.50726090728276e-14
8.22274419085687 7.5014011924194e-14
8.25437013005248 1.24196734799977e-13
8.28599606924808 2.04562680963847e-13
8.31762200844368 3.35198029592364e-13
8.34924794763928 5.464440866313e-13
8.38087388683489 8.86277355630554e-13
8.41249982603049 1.43015686240876e-12
8.4441257652261 2.29613948419776e-12
8.4757517044217 3.66795438689038e-12
8.5073776436173 5.83003513424263e-12
8.5390035828129 9.2204166277028e-12
8.57062952200851 1.45101736495163e-11
8.60225546120411 2.27220730490823e-11
8.63388140039972 3.54068408124427e-11
8.66550733959532 5.49036122745682e-11
8.69713327879092 8.47227069539137e-11
8.72875921798652 1.30105172382288e-10
8.76038515718213 1.98836370646686e-10
8.79201109637773 3.02422660206056e-10
8.82363703557334 4.57784199531013e-10
8.85526297476894 6.89677386224393e-10
8.88688891396454 1.03414315082795e-09
8.91851485316015 1.54338973475932e-09
8.95014079235575 2.29267045119531e-09
8.98176673155135 3.38992087608604e-09
9.01339267074696 4.98919215368588e-09
9.04501860994256 7.30927829632023e-09
9.07664454913816 1.06594116717934e-08
9.10827048833377 1.54745251635417e-08
9.13989642752937 2.23633927146993e-08
9.17152236672497 3.21740127723224e-08
9.20314830592057 4.60819536489621e-08
9.23477424511618 6.57091115663787e-08
9.26640018431178 9.32825322371957e-08
9.29802612350739 1.31845724129623e-07
9.32965206270299 1.85538374906603e-07
9.36127800189859 2.59964722971054e-07
9.3929039410942 3.62676208779805e-07
9.4245298802898 5.03800636579028e-07
9.4561558194854 6.96858144255759e-07
9.48778175868101 9.59814061938918e-07
9.51940769787661 1.31643051986378e-06
9.55103363707221 1.79799274779059e-06
9.58265957626782 2.44550271676332e-06
9.61428551546342 3.3124524476908e-06
9.64591145465902 4.46831229353987e-06
9.67753739385463 6.00289612955781e-06
9.70916333305023 8.03179597397694e-06
9.74078927224583 1.07031133851881e-05
9.77241521144144 1.42057542532301e-05
9.80404115063704 1.87795974484322e-05
9.83566708983264 2.47278962150024e-05
9.86729302902825 3.2432324058445e-05
9.89891896822385 4.23711338422112e-05
9.93054490741945 5.51409593256582e-05
9.96217084661506 7.14828516233921e-05
9.99379678581066 9.23132079249787e-05
10.0254227250063 0.000118760314825574
10.0570486642019 0.00015220729195503
10.0886746033975 0.000194342281034304
10.1203005425931 0.000247216778403494
10.1519264817887 0.000313313052413429
10.1835524209843 0.000395621617409632
10.2151783601799 0.000497729749552583
10.2468042993755 0.000623922022277616
10.2784302385711 0.000779293806423293
10.3100561777667 0.000969878617417949
10.3416821169623 0.00120279009485247
10.3733080561579 0.00148637926384257
10.4049339953535 0.00183040754864675
10.4365599345491 0.00224623578338273
10.4681858737447 0.00274702918940141
10.4998118129403 0.00334797796186135
10.5314377521359 0.00406653272837663
10.5630636913315 0.00492265371072955
10.5946896305271 0.0059390719385671
10.6263155697227 0.00714156033555336
10.6579415089183 0.00855921192936118
10.6895674481139 0.010224721834984
10.7211933873095 0.0121746690360644
10.7528193265051 0.0144497933533683
10.7844452657007 0.0170952623573309
10.8160712048963 0.0201609223688651
10.847697144092 0.0237015271171294
10.8793230832876 0.0277769371039011
10.9109490224832 0.0324522822817611
10.9425749616788 0.0377980803080811
10.9742009008744 0.0438903024095815
11.00582684007 0.0508103788028133
11.0374527792656 0.0586451356830718
11.0690787184612 0.0674866560346142
11.1007046576568 0.0774320569424875
11.1323305968524 0.0885831767114519
11.163956536048 0.101046165926943
11.1955824752436 0.114930977628528
11.2272084144392 0.130350753005159
11.2588343536348 0.147421100454701
11.2904602928304 0.166259267464037
11.322086232026 0.186983206540027
11.3537121712216 0.209710538331055
11.3853381104172 0.234557417091786
11.4169640496128 0.26163730572554
11.4485899888084 0.291059669748565
11.480215928004 0.322928601614838
11.5118418671996 0.357341388873644
11.5434678063952 0.394387041556592
11.5750937455908 0.43414479595874
11.6067196847864 0.476682613542965
11.638345623982 0.522055695013633
11.6699715631776 0.570305030632277
11.7015975023732 0.621456008550304
11.7332234415688 0.675517103278707
11.7648493807644 0.732478666380082
11.7964753199601 0.79231184103716
11.8281012591557 0.854967621317298
11.8597271983513 0.920376075713518
11.8913531375469 0.988445752912401
11.9229790767425 1.05906328573383
11.9546050159381 1.13209320683602
11.9862309551337 1.2073779871186
12.0178568943293 1.2847383048286
12.0494828335249 1.36397355023015
12.0811087727205 1.44486256739459
12.1127347119161 1.52716463126282
12.1443606511117 1.61062065468785
12.1759865903073 1.69495461675148
12.2076125295029 1.77987520032092
12.2392384686985 1.86507762364018
12.2708644078941 1.95024564779126
12.3024903470897 2.03505373916687
12.3341162862853 2.11916936372441
12.3657422254809 2.20225538777414
12.3973681646765 2.28397255843988
12.4289941038721 2.36398203573253
12.4606200430677 2.44194794742665
12.4922459822633 2.51753993762511
12.5238719214589 2.59043568004969
12.5554978606545 2.66032332768492
12.5871237998501 2.72690387142395
12.6187497390457 2.7898933817848
12.6503756782413 2.84902510955583
12.6820016174369 2.90405142335264
12.7136275566325 2.95474556447744
12.7452534958282 3.00090320212556
12.7768794350238 3.04234377482367
12.8085053742194 3.07891160696497
12.840131313415 3.1104767923698
12.8717572526106 3.13693583989703
12.9033831918062 3.15821207920525
12.9350091310018 3.17425582777318
12.9666350701974 3.18504432317829
12.998261009393 3.19058142737109
13.0298869485886 3.19089711222504
13.0615128877842 3.18604673796026
13.0931388269798 3.17611013810502
13.1247647661754 3.16119052645421
13.156390705371 3.14141324298961
13.1880166445666 3.11692435693852
13.2196425837622 3.08788914605668
13.2512685229578 3.05449047183491
13.2828944621534 3.01692707064897
13.314520401349 2.9754117809127
13.3461463405446 2.93016972607038
13.3777722797402 2.88143647279235
13.4093982189358 2.82945618304254
13.4410241581314 2.77447977778884
13.472650097327 2.71676312905492
13.5042760365226 2.65656529578995
13.5359019757182 2.59414681768956
13.5675279149138 2.52976807966332
13.5991538541094 2.46368775813802
13.630779793305 2.39616135883847
13.6624057325006 2.32743985412311
13.6940316716963 2.25776842639142
13.7256576108919 2.18738532254894
13.7572835500875 2.11652082302851
13.7889094892831 2.04539632744332
13.8205354284787 1.97422355760025
13.8521613676743 1.90320387734661
13.8837873068699 1.83252772756441
13.9154132460655 1.76237417357694
13.9470391852611 1.69291056129304
13.9786651244567 1.62429227759194
14.0102910636523 1.55666260974408
14.0419170028479 1.49015269807296
14.0735429420435 1.42488157558507
14.1051688812391 1.36095628792809
14.1367948204347 1.29847208677468
14.1684207596303 1.23751268956616
14.2000466988259 1.17815059847881
14.2316726380215 1.12044747148956
14.2632985772171 1.06445453850875
14.2949245164127 1.01021305570558
14.3265504556083 0.957754791373694
14.3581763948039 0.907102536953438
14.3898023339995 0.858270637144694
14.4214282731951 0.811265533393466
14.4530542123907 0.766086315415867
14.4846801515863 0.722725275821272
14.5163060907819 0.681168463312161
14.5479320299775 0.641396230357166
14.5795579691731 0.603383771659346
14.6111839083687 0.56710165016081
14.6428098475644 0.532516307737497
14.67443578676 0.499590558139032
14.7060617259556 0.468284060114497
14.7376876651512 0.438553769032099
14.7693136043468 0.410354365650207
14.8009395435424 0.383638661020927
14.832565482738 0.358357976812263
14.8641914219336 0.334462500611743
14.8958173611292 0.311901616029431
14.9274433003248 0.290624207647193
14.9590692395204 0.270578941065544
14.990695178716 0.251714518481039
15.0223211179116 0.233979910383685
15.0539470571072 0.217324564099584
15.0855729963028 0.201698590017584
15.1171989354984 0.187052926431994
15.148824874694 0.173339484008822
15.1804508138896 0.160511270939685
15.2120767530852 0.148522499889204
15.2437026922808 0.13732867786793
15.2753286314764 0.126886680176604
15.306954570672 0.117154809568669
15.3385805098676 0.108092841769412
15.3702064490632 0.0996620584718281
15.4018323882588 0.091825268903554
15.4334583274544 0.0845468210263336
15.46508426665 0.0777926033916864
15.4967102058456 0.0715300386334352
15.5283361450412 0.0657280695316902
15.5599620842368 0.0603571385338701
15.5915880234325 0.0553891615676172
15.6232139626281 0.0507974969283681
15.6548399018237 0.0465569099721212
15.6864658410193 0.0426435342912273
15.7180917802149 0.0390348299993188
15.7497177194105 0.0357095397006237
15.7813436586061 0.0326476426691213


==> Figures/AWGN/dist15_sampled_20.txt <==
% x y
0 0
0.0316259391956034 9.79094945226136e-21
0.0632518783912067 1.36165608353506e-16
0.0948778175868101 3.37643472722053e-14
0.126503756782413 1.61061397897082e-12
0.158129695978017 3.11448742345707e-11
0.18975563517362 3.40274599402681e-10
0.221381574369223 2.50741875713056e-09
0.253007513564827 1.38509379666868e-08
0.28463345276043 6.14027903247028e-08
0.316259391956034 2.28855159283827e-07
0.347885331151637 7.41319666256138e-07
0.37951127034724 2.13873633904907e-06
0.411137209542844 5.5987133018945e-06
0.442763148738447 1.34917932579559e-05
0.47438908793405 3.02739895368779e-05
0.506015027129654 6.38395773689333e-05
0.537640966325257 0.000127467931895871
0.56926690552086 0.000242498200415568
0.600892844716464 0.00044185192086936
0.632518783912067 0.000774494487570839
0.66414472310767 0.00131088103314771
0.695770662303274 0.0021493716880804
0.727396601498877 0.00342352758958882
0.75902254069448 0.00531011607041273
0.790648479890084 0.00803756591096128
0.822274419085687 0.0118945269380197
0.853900358281291 0.0172381085927548
0.885526297476894 0.0245013054071128
0.917152236672497 0.034199069303692
0.948778175868101 0.0469324642231492
0.980404115063704 0.0633903416787504
1.01203005425931 0.0843480090045439
1.04365599345491 0.110662426343569
1.07528193265051 0.143263563222571
1.10690787184612 0.183141668626786
1.13853381104172 0.231330355970511
1.17015975023732 0.28888557094833
1.20178568943293 0.356860689401119
1.23341162862853 0.436278176536038
1.26503756782413 0.528098419971484
1.29666350701974 0.633186518750028
1.32828944621534 0.752277960417389
1.35991538541094 0.885944240767878
1.39154132460655 1.03455956906151
1.42316726380215 1.19826984981613
1.45479320299775 1.37696513658732
1.48641914219336 1.57025671114604
1.51804508138896 1.77745985273677
1.54967102058456 1.99758322823001
1.58129695978017 2.22932565852076
1.61292289897577 2.47108080489956
1.64454883817137 2.72095007844088
1.67617477736698 2.97676381424254
1.70780071656258 3.23611048021086
1.73942665575818 3.49637341731238
1.77105259495379 3.75477434534513
1.80267853414939 4.00842262568027
1.83430447334499 4.25436905978959
1.8659304125406 4.48966282835998
1.8975563517362 4.71141004758464
1.9291822909318 4.91683234223411
1.96080823012741 5.10332381274308
1.99243416932301 5.26850480701237
2.02406010851861 5.41027099589861
2.05568604771422 5.52683639121523
2.08731198690982 5.61676913121165
2.11893792610542 5.67901908381007
2.15056386530103 5.71293657372497
2.18218980449663 5.71828181619633
2.21381574369223 5.6952249269497
2.24544168288784 5.64433666442505
2.27706762208344 5.56657033576642
2.30869356127904 5.46323555267328
2.34031950047465 5.33596474817424
2.37194543967025 5.18667355330908
2.40357137886586 5.01751627789143
2.43519731806146 4.83083783815852
2.46682325725706 4.62912352436025
2.49844919645267 4.41494800336062
2.53007513564827 4.19092490717832
2.56170107484387 3.9596582718918
2.59332701403947 3.72369696776835
2.62495295323508 3.48549310735078
2.65657889243068 3.24736524089662
2.68820483162628 3.01146695586637
2.71983077082189 2.77976129707236
2.75145671001749 2.55400122438483
2.7830826492131 2.33571613276317
2.8147085884087 2.12620428123337
2.8463345276043 1.92653081864041
2.87796046679991 1.73753095874533
2.90958640599551 1.55981774841804
2.94121234519111 1.39379379191181
2.97283828438672 1.23966624184666
3.00446422358232 1.09746434277129
3.03609016277792 0.96705881419191
3.06771610197353 0.848182384080408
3.09934204116913 0.740450827790059
3.13096798036473 0.643383927261985
3.16259391956034 0.556425837421898
3.19421985875594 0.478964426734226
3.22584579795154 0.410349243137447
3.25747173714714 0.3499078414642
3.28909767634275 0.296960290803758
3.32072361553835 0.250831757444894
3.35234955473396 0.210863128949072
3.38397549392956 0.176419706024014
3.41560143312516 0.146898040233828
3.44722737232077 0.121731036756784
3.47885331151637 0.100391472418512
3.51047925071197 0.0823941005201191
3.54210518990758 0.0672965263015349
3.57373112910318 0.0546990412249873
3.60535706829878 0.044243601784279
3.63698300749439 0.0356121304783964
3.66860894668999 0.0285243041841586
3.70023488588559 0.0227349796314804
3.7318608250812 0.0180313881485673
3.7634867642768 0.01423021330394
3.7951127034724 0.0111746463855486
3.82673864266801 0.0087314965279541
3.85836458186361 0.00678841527375387
3.88999052105921 0.00525127983189064
3.92161646025482 0.00404176553132625
3.95324239945042 0.00309512609950047
3.98486833864602 0.00235819045310631
4.01649427784163 0.0017875766223351
4.04812021703723 0.00134811712329056
4.07974615623283 0.00101148538592678
4.11137209542844 0.000755009547439453
4.14299803462404 0.000560657830532368
4.17462397381964 0.000414178637552424
4.20624991301525 0.00030437820787134
4.23787585221085 0.000222519024257131
4.26950179140645 0.000161822950526269
4.30112773060206 0.000117064195341747
4.33275366979766 8.42385060460176e-05
4.36437960899326 6.02964045416658e-05
4.39600554818887 4.29297080029522e-05
4.42763148738447 3.04019730700975e-05
4.45925742658007 2.14148221229501e-05
4.49088336577568 1.50033272021943e-05
4.52250930497128 1.04547255235431e-05
4.55413524416688 7.24571371045922e-06
4.58576118336249 4.99441608243591e-06
4.61738712255809 3.42385072686783e-06
4.64901306175369 2.33433410782659e-06
4.6806390009493 1.58278107024783e-06
4.7122649401449 1.06728368620419e-06
4.7438908793405 7.15701041736793e-07
4.77551681853611 4.77273977565618e-07
4.80714275773171 3.16504418431732e-07
4.83876869692731 2.08717715849596e-07
4.87039463612292 1.36866757974608e-07
4.90202057531852 8.92457225308249e-08
4.93364651451412 5.78654391887277e-08
4.96527245370973 3.73065579782882e-08
4.99689839290533 2.391535787666e-08
5.02852433210093 1.52435484108464e-08
5.06015027129654 9.66060861278894e-09
5.09177621049214 6.08728847614304e-09
5.12340214968774 3.81360796887265e-09
5.15502808888335 2.37537831290968e-09
5.18665402807895 1.47097720510119e-09
5.21827996727455 9.05622864382926e-10
5.24990590647016 5.543052456784e-10
5.28153184566576 3.37289402175101e-10
5.31315778486136 2.04033017826375e-10
5.34478372405697 1.22697085161248e-10
5.37640966325257 7.3349319432488e-11
5.40803560244817 4.35891128847472e-11
5.43966154164378 2.57496987245071e-11
5.47128748083938 1.51206537337077e-11
5.50291342003498 8.82603056217374e-12
5.53453935923059 5.12093085618193e-12
5.56616529842619 2.95333859787762e-12
5.59779123762179 1.69297548360161e-12
5.6294171768174 9.64613831692744e-13
5.661043116013 5.46278383742518e-13
5.6926690552086 3.0748548873877e-13
5.72429499440421 1.72019512574205e-13
5.75592093359981 9.56457590417012e-14
5.78754687279541 5.28543963644441e-14
5.81917281199102 2.90279539276793e-14
5.85079875118662 1.58439767058562e-14
5.88242469038222 8.59442884028346e-15
5.91405062957783 4.63305580677358e-15
5.94567656877343 2.48203785354351e-15
5.97730250796903 1.32139402477746e-15
6.00892844716464 6.99088400896646e-16
6.04055438636024 3.67536491608883e-16
6.07218032555584 1.92012842531721e-16
6.10380626475145 9.96814629616747e-17
6.13543220394705 5.14216203068061e-17
6.16705814314265 2.63582936923326e-17
6.19868408233826 1.34252383386606e-17
6.23031002153386 6.79442843304592e-18
6.26193596072946 3.41667084683144e-18
6.29356189992507 1.70712673445776e-18
6.32518783912067 8.47488772813001e-19
6.35681377831627 4.18023708095514e-19
6.38843971751188 2.04861282107702e-19
6.42006565670748 9.97479910482702e-20
6.45169159590308 4.82533037964691e-20
6.48331753509869 2.31911317771401e-20
6.51494347429429 1.10734318550926e-20
6.54656941348989 5.25292726447411e-21
6.5781953526855 2.47555675556166e-21
6.6098212918811 1.15901824939541e-21
6.6414472310767 5.3907243507211e-22
6.67307317027231 2.49078969502184e-22
6.70469910946791 1.14328298788276e-22
6.73632504866351 5.2130377704794e-23
6.76795098785912 2.36125122784663e-23
6.79957692705472 1.06243288319356e-23
6.83120286625032 4.74856757124992e-24
6.86282880544593 2.10823695811272e-24
6.89445474464153 9.29749207072759e-25
6.92608068383713 4.07282508683043e-25
6.95770662303274 1.77216128788669e-25
6.98933256222834 7.65918064141913e-26
7.02095850142394 3.28796388767067e-26
7.05258444061955 1.40194683558249e-26
7.08421037981515 5.93731363396487e-27
7.11583631901075 2.49744871969827e-27
7.14746225820636 1.04338731978169e-27
7.17908819740196 4.32943476166439e-28
7.21071413659756 1.78421769021307e-28
7.24234007579317 7.30280735169657e-29
7.27396601498877 2.96859954037536e-29
7.30559195418437 1.19847120443987e-29
7.33721789337998 4.80520915176859e-30
7.36884383257558 1.91337554744525e-30
7.40046977177118 7.56634158815117e-31
7.43209571096679 2.97142024182543e-31
7.46372165016239 1.1588554530088e-31
7.49534758935799 4.48824138351463e-32
7.5269735285536 1.72623380402536e-32
7.5585994677492 6.59316993767493e-33
7.5902254069448 2.50066186561814e-33
7.62185134614041 9.41838778911353e-34
7.65347728533601 3.52252387412861e-34
7.68510322453161 1.30822374545432e-34
7.71672916372722 4.82453852510491e-35
7.74835510292282 1.76673006768836e-35
7.77998104211842 6.42421893458249e-36
7.81160698131403 2.3195367412618e-36
7.84323292050963 8.31587756417652e-37
7.87485885970523 2.96030173480072e-37
7.90648479890084 1.04635758946683e-37
7.93811073809644 3.6722798064691e-38
7.96973667729204 1.27967049191758e-38
8.00136261648765 4.42754116626707e-39
8.03298855568325 1.520983365432e-39
8.06461449487885 5.18775078946674e-40
8.09624043407446 1.75679848146533e-40
8.12786637327006 5.90674802384995e-41
8.15949231246566 1.97176015974536e-41
8.19111825166127 6.53483161855797e-42
8.22274419085687 2.15023016756875e-42
8.25437013005248 7.02427220276245e-43
8.28599606924808 2.27813356482583e-43
8.31762200844368 7.33523733758086e-44
8.34924794763928 2.34477946023596e-44
8.38087388683489 7.44112184073837e-45
8.41249982603049 2.34433240036738e-45
8.4441257652261 7.33229845195643e-46
8.4757517044217 2.27665431879964e-46
8.5073776436173 7.01755698210566e-47
8.5390035828129 2.14734888347184e-47
8.57062952200851 6.52293469157405e-48
8.60225546120411 1.96699469355527e-48
8.63388140039972 5.88815318609159e-49
8.66550733959532 1.74971298371014e-49
8.69713327879092 5.16133934443768e-50
8.72875921798652 1.51133942964463e-50
8.76038515718213 4.39300563180189e-51
8.79201109637773 1.26752879968332e-51
8.82363703557334 3.63033291458889e-52
8.85526297476894 1.03210494228091e-52
8.88688891396454 2.91263676084082e-53
8.91851485316015 8.15887292129361e-54
8.95014079235575 2.26856760123787e-54
8.98176673155135 6.26105282986299e-55
9.01339267074696 1.71519499596244e-55
9.04501860994256 4.6638713013439e-56
9.07664454913816 1.25876020181835e-56
9.10827048833377 3.37209137056404e-57
9.13989642752937 8.9662754147208e-58
9.17152236672497 2.36634347395751e-58
9.20314830592057 6.19859187886031e-59
9.23477424511618 1.61158965751269e-59
9.26640018431178 4.15871073766756e-60
9.29802612350739 1.06512957489365e-60
9.32965206270299 2.7075866549763e-61
9.36127800189859 6.83117183032031e-62
9.3929039410942 1.7105577415645e-62
9.4245298802898 4.2511530588483e-63
9.4561558194854 1.04857388072245e-63
9.48778175868101 2.56691487046128e-64
9.51940769787661 6.23649970123613e-65
9.55103363707221 1.50377983232477e-65
9.58265957626782 3.59864034336036e-66
9.61428551546342 8.54673868887968e-67
9.64591145465902 2.01449958547794e-67
9.67753739385463 4.71233028472974e-68
9.70916333305023 1.09396412622517e-68
9.74078927224583 2.52038170470651e-69
9.77241521144144 5.76265371066403e-70
9.80404115063704 1.30758161720836e-70
9.83566708983264 2.94443727914938e-71
9.86729302902825 6.57991358796239e-72
9.89891896822385 1.45921620084198e-72
9.93054490741945 3.21142570203579e-73
9.96217084661506 7.01377995817481e-74
9.99379678581066 1.52012632148336e-74
10.0254227250063 3.26947328105216e-75
10.0570486642019 6.97820603560111e-76
10.0886746033975 1.47800192675473e-76
10.1203005425931 3.10648160988832e-77
10.1519264817887 6.47921706402738e-78
10.1835524209843 1.34101499162588e-78
10.2151783601799 2.75422568491952e-79
10.2468042993755 5.61329223693803e-80
10.2784302385711 1.13523426710855e-80
10.3100561777667 2.2782455757626e-81
10.3416821169623 4.53691142557352e-82
10.3733080561579 8.96524836230625e-83
10.4049339953535 1.75794049059612e-83
10.4365599345491 3.42045132164752e-84
10.4681858737447 6.60385702027213e-85
10.4998118129403 1.2651573286599e-85
10.5314377521359 2.4050365408677e-86
10.5630636913315 4.53656102143487e-87
10.5946896305271 8.49097287136796e-88
10.6263155697227 1.57692657714248e-88
10.6579415089183 2.90593930715513e-89
10.6895674481139 5.31349648195541e-90
10.7211933873095 9.64030578307911e-91
10.7528193265051 1.73546379738092e-91
10.7844452657007 3.09993398464411e-92
10.8160712048963 5.49413453739027e-93
10.847697144092 9.66170851238456e-94
10.8793230832876 1.68583173501542e-94
10.9109490224832 2.91862331081288e-95
10.9425749616788 5.01352620365127e-96
10.9742009008744 8.54491726916331e-97
11.00582684007 1.44500614491853e-97
11.0374527792656 2.42452534870449e-98
11.0690787184612 4.03623951327159e-99
11.1007046576568 6.66681301374208e-100
11.1323305968524 1.09256871082458e-100
11.163956536048 1.77650483906736e-101
11.1955824752436 2.86595396414985e-102
11.2272084144392 4.58727998973307e-103
11.2588343536348 7.28488281679232e-104
11.2904602928304 1.1478080073289e-104
11.322086232026 1.79429306736377e-105
11.3537121712216 2.78287092293607e-106
11.3853381104172 4.28219482890937e-107
11.4169640496128 6.53749837149722e-108
11.4485899888084 9.90208673768003e-109
11.480215928004 1.48802416782511e-109
11.5118418671996 2.21850058931311e-110
11.5434678063952 3.28150907460193e-111
11.5750937455908 4.81559965794876e-112
11.6067196847864 7.01113072300206e-113
11.638345623982 1.01270956588815e-113
11.6699715631776 1.4512397476084e-114
11.7015975023732 2.06323683005008e-115
11.7332234415688 2.9101336577702e-116
11.7648493807644 4.07219918664801e-117
11.7964753199601 5.65321640158465e-118
11.8281012591557 7.78593974570834e-119
11.8597271983513 1.06383339584705e-119
11.8913531375469 1.44205454564827e-120
11.9229790767425 1.93924905873984e-121
11.9546050159381 2.58718617291549e-122
11.9862309551337 3.42422531293042e-123
12.0178568943293 4.49609961837765e-124
12.0494828335249 5.85661732817176e-125
12.0811087727205 7.56821575411601e-126
12.1127347119161 9.70229123798983e-127
12.1443606511117 1.2339219191739e-127
12.1759865903073 1.55679724588525e-128
12.2076125295029 1.9485245309087e-129
12.2392384686985 2.41939958814331e-130
12.2708644078941 2.98013331604022e-131
12.3024903470897 3.64156966146512e-132
12.3341162862853 4.4143307929219e-133
12.3657422254809 5.30839146125913e-134
12.3973681646765 6.33258935832446e-135
12.4289941038721 7.49408371251242e-136
12.4606200430677 8.79778008437301e-137
12.4922459822633 1.02457449573648e-137
12.5238719214589 1.18366387968337e-138
12.5554978606545 1.3565200274569e-139
12.5871237998501 1.54218168225282e-140
12.6187497390457 1.73922171323923e-141
12.6503756782413 1.94573192980184e-142
12.6820016174369 2.15932637928061e-143
12.7136275566325 2.37716533616291e-144
12.7452534958282 2.59600123801457e-145
12.7768794350238 2.81224667194449e-146
12.8085053742194 3.02206322916047e-147
12.840131313415 3.22146870703449e-148
12.8717572526106 3.40645884338632e-149
12.9033831918062 3.5731386175709e-150
12.9350091310018 3.71785724408891e-151
12.9666350701974 3.83734040271467e-152
12.998261009393 3.92881305712011e-153
13.0298869485886 3.99010644792954e-154
13.0615128877842 4.01974350819141e-155
13.0931388269798 4.01699800738462e-156
13.1247647661754 3.98192411842213e-157
13.156390705371 3.91535472775716e-158
13.1880166445666 3.81886855610757e-159
13.2196425837622 3.69472790242051e-160
13.2512685229578 3.54579044006314e-161
13.2828944621534 3.37539986880211e-162
13.314520401349 3.18726126490637e-163
13.3461463405446 2.98530761013605e-164
13.3777722797402 2.77356418759268e-165
13.4093982189358 2.55601731142503e-166
13.4410241581314 2.3364932456987e-167
13.472650097327 2.11855223045186e-168
13.5042760365226 1.90540135624276e-169
13.5359019757182 1.6998287119738e-170
13.5675279149138 1.50415987597811e-171
13.5991538541094 1.3202365242261e-172
13.630779793305 1.1494157752195e-173
13.6624057325006 9.92587943068794e-175
13.6940316716963 8.50209670117815e-176
13.7256576108919 7.22348977193604e-177
13.7572835500875 6.08738598949359e-178
13.7889094892831 5.08834041296985e-179
13.8205354284787 4.21873069546386e-180
13.8521613676743 3.46933762497534e-181
13.8837873068699 2.82988797174796e-182
13.9154132460655 2.28954210051747e-183
13.9470391852611 1.8373146638567e-184
13.9786651244567 1.46242220469506e-185
14.0102910636523 1.15455636206279e-186
14.0419170028479 9.04085396913814e-188
14.0735429420435 7.02189834278046e-189
14.1051688812391 5.40940142051214e-190
14.1367948204347 4.13325593960965e-191
14.1684207596303 3.13243905406634e-192
14.2000466988259 2.35461028804418e-193
14.2316726380215 1.75549806867393e-194
14.2632985772171 1.29815163625758e-195
14.2949245164127 9.52123066420616e-197
14.3265504556083 6.92631415775069e-198
14.3581763948039 4.99748583428896e-199
14.3898023339995 3.57635066724493e-200
14.4214282731951 2.53843830159748e-201
14.4530542123907 1.78702232928403e-202
14.4846801515863 1.24775424945442e-203
14.5163060907819 8.64097425479288e-205
14.5479320299775 5.93512413211706e-206
14.5795579691731 4.04323713527268e-207
14.6111839083687 2.73186858529739e-208
14.6428098475644 1.83071379420426e-209
14.67443578676 1.21677433577094e-210
14.7060617259556 8.02098023543824e-212
14.7376876651512 5.24410710521783e-213
14.7693136043468 3.40048801135159e-214
14.8009395435424 2.18693270827584e-215
14.832565482738 1.39493175450568e-216
14.8641914219336 8.82455398938314e-218
14.8958173611292 5.53673487868744e-219
14.9274433003248 3.44536114353162e-220
14.9590692395204 2.12634992579241e-221
14.990695178716 1.30152521876391e-222
15.0223211179116 7.90109370209386e-224
15.0539470571072 4.7570478545079e-225
15.0855729963028 2.8405499062544e-226
15.1171989354984 1.68221243039492e-227
15.148824874694 9.8803352122552e-229
15.1804508138896 5.75537820667514e-230
15.2120767530852 3.32495924297116e-231
15.2437026922808 1.90505701718952e-232
15.2753286314764 1.08252454372643e-233
15.306954570672 6.10062845074089e-235
15.3385805098676 3.40970952149646e-236
15.3702064490632 1.89001436834571e-237
15.4018323882588 1.03900271616129e-238
15.4334583274544 5.66462353989342e-240
15.46508426665 3.06286007661305e-241
15.4967102058456 1.64241892082016e-242
15.5283361450412 8.73454620686612e-244
15.5599620842368 4.60675724091579e-245
15.5915880234325 2.40961596589076e-246
15.6232139626281 1.24996201394387e-247
15.6548399018237 6.43044801953496e-249
15.6864658410193 3.28080215096188e-250
15.7180917802149 1.66001572831065e-251
15.7497177194105 8.32984040651202e-253
15.7813436586061 4.14526634028224e-254


==> Figures/AWGN/dist25_sampled_20.txt <==
% x y
0 0
0.0316259391956034 1.38199524548541e-41
0.0632518783912067 1.99882640277771e-34
0.0948778175868101 2.90444658328843e-30
0.126503756782413 2.50166096073779e-27
0.158129695978017 4.58383465488861e-25
0.18975563517362 3.15682902081015e-23
0.221381574369223 1.10699382283709e-21
0.253007513564827 2.36923829512772e-20
0.28463345276043 3.4785488914074e-19
0.316259391956034 3.79458971669284e-18
0.347885331151637 3.25551834654718e-17
0.37951127034724 2.29089920511637e-16
0.411137209542844 1.36512271129437e-15
0.442763148738447 7.06120908902587e-15
0.47438908793405 3.23337446733808e-14
0.506015027129654 1.33160083695557e-13
0.537640966325257 4.99632488404057e-13
0.56926690552086 1.72637917912111e-12
0.600892844716464 5.5427236536178e-12
0.632518783912067 1.66610447016956e-11
0.66414472310767 4.71931616271895e-11
0.695770662303274 1.26667518465096e-10
0.727396601498877 3.23704006487162e-10
0.75902254069448 7.90944047714655e-10
0.790648479890084 1.85460522472267e-09
0.822274419085687 4.1866686467671e-09
0.853900358281291 9.12513531472471e-09
0.885526297476894 1.92516585673602e-08
0.917152236672497 3.94040815400798e-08
0.948778175868101 7.8404726233636e-08
0.980404115063704 1.51937881774672e-07
1.01203005425931 2.8723003054316e-07
1.04365599345491 5.3049662866438e-07
1.07528193265051 9.58547172661022e-07
1.10690787184612 1.69651797634129e-06
1.13853381104172 2.94446584113072e-06
1.17015975023732 5.01654490101831e-06
1.20178568943293 8.39774365607255e-06
1.23341162862853 1.38247179994082e-05
1.26503756782413 2.23991514877775e-05
1.29666350701974 3.57443278951526e-05
1.32828944621534 5.62182178085014e-05
1.35991538541094 8.71993409584942e-05
1.39154132460655 0.000133464917136406
1.42316726380215 0.000201684268324436
1.45479320299775 0.000301053941657908
1.48641914219336 0.000444104389562803
1.51804508138896 0.000647711010793201
1.54967102058456 0.000934344600724475
1.58129695978017 0.00133359739454678
1.61292289897577 0.00188402046932267
1.64454883817137 0.00263530581175434
1.67617477736698 0.00365084134377849
1.70780071656258 0.0050106591145246
1.73942665575818 0.00681478523673427
1.77105259495379 0.00918698456719392
1.80267853414939 0.0122788733273691
1.83430447334499 0.0162743487319549
1.8659304125406 0.0213942563694524
1.8975563517362 0.0279011839720104
1.9291822909318 0.036104235061299
1.96080823012741 0.0463635988655843
1.99243416932301 0.0590946953545441
2.02406010851861 0.0747716380969225
2.05568604771422 0.0939297251280298
2.08731198690982 0.117166641630975
2.11893792610542 0.145142040704829
2.15056386530103 0.178575162616741
2.18218980449663 0.218240161447755
2.21381574369223 0.264958833430955
2.24544168288784 0.31959048558814
2.27706762208344 0.383018747887302
2.30869356127904 0.45613521759947
2.34031950047465 0.539819930319417
2.37194543967025 0.634918776519033
2.40357137886586 0.742218122517575
2.43519731806146 0.8624170460291
2.46682325725706 0.99609775334134
2.49844919645267 1.1436949008766
2.53007513564827 1.30546469062946
2.56170107484387 1.48145473837605
2.59332701403947 1.67147581699028
2.62495295323508 1.87507664629806
2.65657889243068 2.09152292802235
2.68820483162628 2.31978180317333
2.71983077082189 2.55851283517597
2.75145671001749 2.80606649283065
2.7830826492131 3.06049092324328
2.8147085884087 3.31954756942403
2.8463345276043 3.5807359066168
2.87796046679991 3.84132725480449
2.90958640599551 4.09840728412322
2.94121234519111 4.34892647921962
2.97283828438672 4.58975748360947
3.00446422358232 4.81775792238687
3.03609016277792 5.02983701768924
3.06771610197353 5.22302408167267
3.09934204116913 5.39453681001472
3.13096798036473 5.54184721598088
3.16259391956034 5.66274304818948
3.19421985875594 5.75538262761284
3.22584579795154 5.81834121984884
3.25747173714714 5.85064732154108
3.28909767634275 5.85180757492349
3.32072361553835 5.82181941781893
3.35234955473396 5.7611710108277
3.38397549392956 5.67082843939402
3.41560143312516 5.55221064518113
3.44722737232077 5.40715297785682
3.47885331151637 5.23786065517452
3.51047925071197 5.04685375845703
3.54210518990758 4.83690565766695
3.57373112910318 4.61097694446841
3.60535706829878 4.37214704671291
3.63698300749439 4.12354570192388
3.66860894668999 3.86828638351896
3.70023488588559 3.60940360889926
3.7318608250812 3.34979582410674
3.7634867642768 3.0921752694451
3.7951127034724 2.83902590031256
3.82673864266801 2.59257008465136
3.85836458186361 2.35474444013298
3.88999052105921 2.12718482689233
3.92161646025482 1.91122019004468
3.95324239945042 1.70787466275275
3.98486833864602 1.51787710478903
4.01649427784163 1.34167706974625
4.04812021703723 1.1794660694425
4.07974615623283 1.03120293669415
4.11137209542844 0.896642074709492
4.14299803462404 0.775363417719524
4.17462397381964 0.666803006061518
4.20624991301525 0.570283191438974
4.23787585221085 0.485041625468232
4.26950179140645 0.410258337731809
4.30112773060206 0.345080369615519
4.33275366979766 0.288643589234535
4.36437960899326 0.240091463902172
4.39600554818887 0.198590704352323
4.42763148738447 0.163343815224813
4.45925742658007 0.133598686548722
4.49088336577568 0.108655439873334
4.52250930497128 0.0878708002900898
4.55413524416688 0.070660302886404
4.58576118336249 0.0564986610093554
4.61738712255809 0.0449186265063766
4.64901306175369 0.0355086616138914
4.6806390009493 0.0279097212863893
4.7122649401449 0.0218114163635489
4.7438908793405 0.0169477947444161
4.77551681853611 0.0130929420691879
4.80714275773171 0.0100565673355072
4.83876869692731 0.00767970403773167
4.87039463612292 0.00583062505459573
4.90202057531852 0.00440104048169167
4.93364651451412 0.00330262242351235
4.96527245370973 0.00246387964177349
4.99689839290533 0.00182738787639983
5.02852433210093 0.00134736840098653
5.06015027129654 0.000987597601859397
5.09177621049214 0.000719623652283009
5.12340214968774 0.000521262223339717
5.15502808888335 0.00037534115645688
5.18665402807895 0.000268663665172407
5.21827996727455 0.000191160519478221
5.24990590647016 0.00013520342893787
5.28153184566576 9.50541705432452e-05
5.31315778486136 6.64266507492976e-05
5.34478372405697 4.61418497347968e-05
5.37640966325257 3.18583209570969e-05
5.40803560244817 2.18635053562639e-05
5.43966154164378 1.49134986054308e-05
5.47128748083938 1.01110426907883e-05
5.50291342003498 6.81338388054212e-06
5.53453935923059 4.56324882163332e-06
5.56616529842619 3.03755191905735e-06
5.59779123762179 2.00958070123576e-06
5.6294171768174 1.32133613990669e-06
5.661043116013 8.63458084154734e-07
5.6926690552086 5.6076807406905e-07
5.72429499440421 3.61937340275834e-07
5.75592093359981 2.3215905918333e-07
5.78754687279541 1.47990584630315e-07
5.81917281199102 9.37503383530556e-08
5.85079875118662 5.90195698129147e-08
5.88242469038222 3.69230725992046e-08
5.91405062957783 2.29547421718306e-08
5.94567656877343 1.41812338092302e-08
5.97730250796903 8.70596433971869e-09
6.00892844716464 5.31098782731858e-09
6.04055438636024 3.21946422783491e-09
6.07218032555584 1.93926040878971e-09
6.10380626475145 1.16071948526505e-09
6.13543220394705 6.90321591645251e-10
6.16705814314265 4.07946427217508e-10
6.19868408233826 2.39539311032343e-10
6.23031002153386 1.39754876313841e-10
6.26193596072946 8.10155189532238e-11
6.29356189992507 4.66632666639205e-11
6.32518783912067 2.67043717148976e-11
6.35681377831627 1.51839431063342e-11
6.38843971751188 8.57781065421154e-12
6.42006565670748 4.81451752593844e-12
6.45169159590308 2.68477749757463e-12
6.48331753509869 1.48743451918941e-12
6.51494347429429 8.18721696243131e-13
6.54656941348989 4.47711782380207e-13
6.5781953526855 2.43231300416086e-13
6.6098212918811 1.31278644484978e-13
6.6414472310767 7.03910427527285e-14
6.67307317027231 3.7495957989616e-14
6.70469910946791 1.9842223399369e-14
6.73632504866351 1.04311013744762e-14
6.76795098785912 5.44752347375361e-15
6.79957692705472 2.82613152330537e-15
6.83120286625032 1.45648220720566e-15
6.86282880544593 7.45646240295867e-16
6.89445474464153 3.79202013050675e-16
6.92608068383713 1.91564021749505e-16
6.95770662303274 9.61298278506765e-17
6.98933256222834 4.79180045772273e-17
7.02095850142394 2.37263591842808e-17
7.05258444061955 1.16694612458062e-17
7.08421037981515 5.70103087433264e-18
7.11583631901075 2.76652406782596e-18
7.14746225820636 1.33348954746898e-18
7.17908819740196 6.38431859525129e-19
7.21071413659756 3.03602237314691e-19
7.24234007579317 1.43402463370655e-19
7.27396601498877 6.72767912177837e-20
7.30559195418437 3.1349221885223e-20
7.33721789337998 1.45089827323721e-20
7.36884383257558 6.66947679565024e-21
7.40046977177118 3.04499870732833e-21
7.43209571096679 1.380762498589e-21
7.46372165016239 6.2184678749746e-22
7.49534758935799 2.78148296446998e-22
7.5269735285536 1.23564610710182e-22
7.5585994677492 5.45170854681695e-23
7.5902254069448 2.38884597630972e-23
7.62185134614041 1.03957749806842e-23
7.65347728533601 4.49298574459409e-24
7.68510322453161 1.92849689184356e-24
7.71672916372722 8.2206261774967e-25
7.74835510292282 3.48008032954118e-25
7.77998104211842 1.46308125652839e-25
7.81160698131403 6.10856031856268e-26
7.84323292050963 2.53277726517026e-26
7.87485885970523 1.04289203738607e-26
7.90648479890084 4.26444451177096e-27
7.93811073809644 1.73166120966232e-27
7.96973667729204 6.98292457297251e-28
8.00136261648765 2.79629115142812e-28
8.03298855568325 1.11197425014883e-28
8.06461449487885 4.39107750412615e-29
8.09624043407446 1.72190134897479e-29
8.12786637327006 6.70506540185196e-30
8.15949231246566 2.59269954430929e-30
8.19111825166127 9.95526105624921e-31
8.22274419085687 3.79578238584969e-31
8.25437013005248 1.43712680092332e-31
8.28599606924808 5.40295030364326e-32
8.31762200844368 2.01700031574676e-32
8.34924794763928 7.47682317722616e-33
8.38087388683489 2.7520826969867e-33
8.41249982603049 1.00585686769884e-33
8.4441257652261 3.65038247217631e-34
8.4757517044217 1.31542233527177e-34
8.5073776436173 4.70667184428548e-35
8.5390035828129 1.67217504625901e-35
8.57062952200851 5.89883086124568e-36
8.60225546120411 2.06615950587632e-36
8.63388140039972 7.18576129264224e-37
8.66550733959532 2.48136206942124e-37
8.69713327879092 8.50772241688127e-38
8.72875921798652 2.89627464105218e-38
8.76038515718213 9.78964401298719e-39
8.79201109637773 3.28543051683038e-39
8.82363703557334 1.09474617446816e-39
8.85526297476894 3.62182875043041e-40
8.88688891396454 1.1896886229289e-40
8.91851485316015 3.87996002578219e-41
8.95014079235575 1.25634060350239e-41
8.98176673155135 4.03897744918636e-42
9.01339267074696 1.28919040443906e-42
9.04501860994256 4.08547022071639e-43
9.07664454913816 1.28541735101225e-43
9.10827048833377 4.01532954420802e-44
9.13989642752937 1.24529140751425e-44
9.17152236672497 3.83434698385459e-45
9.20314830592057 1.17214231257768e-45
9.23477424511618 3.55742462654176e-46
9.26640018431178 1.07190290603396e-46
9.29802612350739 3.20654649285055e-47
9.32965206270299 9.52313602597027e-48
9.36127800189859 2.80789469671472e-48
9.3929039410942 8.2193615396697e-49
9.4245298802898 2.38863544399447e-49
9.4561558194854 6.89150842100877e-50
9.48778175868101 1.97391967509715e-50
9.51940769787661 5.61298120585669e-51
9.55103363707221 1.58454586663993e-51
9.58265957626782 4.44080158367085e-52
9.61428551546342 1.23555331137828e-52
9.64591145465902 3.41274184268075e-53
9.67753739385463 9.35805302672791e-54
9.70916333305023 2.54745191256368e-54
9.74078927224583 6.8843549272863e-55
9.77241521144144 1.84695211428417e-55
9.80404115063704 4.91905329806966e-56
9.83566708983264 1.30058678696046e-56
9.86729302902825 3.41371684022784e-57
9.89891896822385 8.89496928538022e-58
9.93054490741945 2.30085202381454e-58
9.96217084661506 5.90824777886247e-59
9.99379678581066 1.50609722794442e-59
10.0254227250063 3.81127387178811e-60
10.0570486642019 9.57433699923008e-61
10.0886746033975 2.38763123342503e-61
10.1203005425931 5.91077447333984e-62
10.1519264817887 1.45257561847753e-62
10.1835524209843 3.54363500304492e-63
10.2151783601799 8.58170843525767e-64
10.2468042993755 2.06305950985766e-64
10.2784302385711 4.92336112217738e-65
10.3100561777667 1.16633226948858e-65
10.3416821169623 2.74278838386178e-66
10.3733080561579 6.40280812050776e-67
10.4049339953535 1.48373257851705e-67
10.4365599345491 3.41308057365762e-68
10.4681858737447 7.79367035505401e-69
10.4998118129403 1.76661106678517e-69
10.5314377521359 3.97504582124634e-70
10.5630636913315 8.87859986488542e-71
10.5946896305271 1.96855191016263e-71
10.6263155697227 4.33259615045674e-72
10.6579415089183 9.46558417719357e-73
10.6895674481139 2.05278492333299e-73
10.7211933873095 4.41911443496055e-74
10.7528193265051 9.44325657925969e-75
10.7844452657007 2.00309737955444e-75
10.8160712048963 4.21769401639586e-76
10.847697144092 8.81535543698916e-77
10.8793230832876 1.82892278413484e-77
10.9109490224832 3.76652404022618e-78
10.9425749616788 7.69972136460691e-79
10.9742009008744 1.56241803061048e-79
11.00582684007 3.14707092670658e-80
11.0374527792656 6.29219216508246e-81
11.0690787184612 1.24877069226729e-81
11.1007046576568 2.46007200568808e-82
11.1323305968524 4.81056937909107e-83
11.163956536048 9.33744036988945e-84
11.1955824752436 1.7990409992271e-84
11.2272084144392 3.44060897574792e-85
11.2588343536348 6.5314529340752e-86
11.2904602928304 1.23073262126154e-86
11.322086232026 2.30195198229251e-87
11.3537121712216 4.27372593632343e-88
11.3853381104172 7.87579076095035e-89
11.4169640496128 1.44064841782628e-89
11.4485899888084 2.61575722113028e-90
11.480215928004 4.71424025146861e-91
11.5118418671996 8.43334982448655e-92
11.5434678063952 1.49748309129836e-92
11.5750937455908 2.63934667400719e-93
11.6067196847864 4.61745793589372e-94
11.638345623982 8.01827166137789e-95
11.6699715631776 1.38206736046838e-95
11.7015975023732 2.36454512675055e-96
11.7332234415688 4.0154598582498e-97
11.7648493807644 6.76848698001246e-98
11.7964753199601 1.13244177904685e-98
11.8281012591557 1.88064793652138e-99
11.8597271983513 3.10002942960482e-100
11.8913531375469 5.0721279284016e-101
11.9229790767425 8.23720785305338e-102
11.9546050159381 1.32780615911461e-102
11.9862309551337 2.12448441965575e-103
12.0178568943293 3.37392974945122e-104
12.0494828335249 5.31840659285012e-105
12.0811087727205 8.32126703853108e-106
12.1127347119161 1.29228772052388e-106
12.1443606511117 1.9920041060185e-107
12.1759865903073 3.04776808573207e-108
12.2076125295029 4.62843009478292e-109
12.2392384686985 6.9766194860972e-110
12.2708644078941 1.04379530099614e-110
12.3024903470897 1.55004409143747e-111
12.3341162862853 2.28470759446477e-112
12.3657422254809 3.34252378380288e-113
12.3973681646765 4.85372478039076e-114
12.4289941038721 6.99571331350421e-115
12.4606200430677 1.00079363659738e-115
12.4922459822633 1.42105930991808e-116
12.5238719214589 2.00278567095253e-117
12.5554978606545 2.8016302456898e-118
12.5871237998501 3.88992027079164e-119
12.6187497390457 5.36072583404575e-120
12.6503756782413 7.33261667392669e-121
12.6820016174369 9.95511620627989e-122
12.7136275566325 1.34148286990695e-122
12.7452534958282 1.79421653697552e-123
12.7768794350238 2.38185318268515e-124
12.8085053742194 3.13837628975117e-125
12.840131313415 4.10435028498441e-126
12.8717572526106 5.327613218371e-127
12.9033831918062 6.86387410982598e-128
12.9350091310018 8.77715508611271e-129
12.9666350701974 1.11400095879216e-129
12.998261009393 1.40334411203446e-130
13.0298869485886 1.75464433628743e-131
13.0615128877842 2.17750831145958e-132
13.0931388269798 2.68210536563355e-133
13.1247647661754 3.2789638638822e-134
13.156390705371 3.97870462519311e-135
13.1880166445666 4.79171004663105e-136
13.2196425837622 5.72773103029751e-137
13.2512685229578 6.7954378453285e-138
13.2828944621534 8.00192555176223e-139
13.314520401349 9.35218932994671e-140
13.3461463405446 1.08485896967299e-140
13.3777722797402 1.24903317952516e-141
13.4093982189358 1.42729863330247e-142
13.4410241581314 1.61880819272669e-143
13.472650097327 1.82227992420915e-144
13.5042760365226 2.03597960798086e-145
13.5359019757182 2.25771893374521e-146
13.5675279149138 2.4848714407947e-147
13.5991538541094 2.71440753034394e-148
13.630779793305 2.94294897837037e-149
13.6624057325006 3.16684235298748e-150
13.6940316716963 3.38224964980384e-151
13.7256576108919 3.58525337256385e-152
13.7572835500875 3.77197228000391e-153
13.7889094892831 3.93868317055481e-154
13.8205354284787 4.08194345347642e-155
13.8521613676743 4.19870891715736e-156
13.8837873068699 4.28644109037983e-157
13.9154132460655 4.34319891863026e-158
13.9470391852611 4.36771013541188e-159
13.9786651244567 4.35941866518623e-160
14.0102910636523 4.31850559185865e-161
14.0419170028479 4.24588258895746e-162
14.0735429420435 4.14315814403287e-163
14.1051688812391 4.01257832487747e-164
14.1367948204347 3.85694513410247e-165
14.1684207596303 3.6795165966928e-166
14.2000466988259 3.48389355325446e-167
14.2316726380215 3.27389864265368e-168
14.2632985772171 3.05345312875682e-169
14.2949245164127 2.82645705946973e-170
14.3265504556083 2.5966777706043e-171
14.3581763948039 2.3676510088845e-172
14.3898023339995 2.14259801371581e-173
14.4214282731951 1.92436083877634e-174
14.4530542123907 1.71535709096243e-175
14.4846801515863 1.51755418922735e-176
14.5163060907819 1.33246226663725e-177
14.5479320299775 1.16114400737266e-178
14.5795579691731 1.00423906515489e-179
14.6111839083687 8.62000269787348e-181
14.6428098475644 7.34338598398519e-182
14.67443578676 6.20873855842203e-183
14.7060617259556 5.20988150711843e-184
14.7376876651512 4.33879536811454e-185
14.7693136043468 3.58613577035205e-186
14.8009395435424 2.94171037522923e-187
14.832565482738 2.39490397402714e-188
14.8641914219336 1.93504329262564e-189
14.8958173611292 1.55169740584727e-190
14.9274433003248 1.23491346040408e-191
14.9590692395204 9.75390518112357e-193
14.990695178716 7.64596699484255e-194
15.0223211179116 5.94836432182318e-195
15.0539470571072 4.59275540651355e-196
15.0855729963028 3.51932238352127e-197
15.1171989354984 2.67641911504657e-198
15.148824874694 2.02003031582774e-199
15.1804508138896 1.51310720144706e-200
15.2120767530852 1.12483522266031e-201
15.2437026922808 8.29879167765722e-203
15.2753286314764 6.07640777692362e-204
15.306954570672 4.415545814488e-205
15.3385805098676 3.1843929728645e-206
15.3702064490632 2.27915065933309e-207
15.4018323882588 1.61891059049932e-208
15.4334583274544 1.14123604442905e-209
15.46508426665 7.98417804476369e-211
15.4967102058456 5.54352988231218e-212
15.5283361450412 3.81982394180232e-213
15.5599620842368 2.61216374997636e-214
15.5915880234325 1.7727882759156e-215
15.6232139626281 1.19402132879886e-216
15.6548399018237 7.98114787948311e-218
15.6864658410193 5.29439093613834e-219
15.7180917802149 3.4854860143554e-220
15.7497177194105 2.27722888702854e-221
15.7813436586061 1.47654040552701e-222


==> Figures/AWGN/dist35_sampled_20.txt <==
% x y
0 0
0.0316259391956034 1.10857856130653e-64
0.0632518783912067 1.66748106252117e-54
0.0948778175868101 1.41986356512604e-48
0.126503756782413 2.20822653683838e-44
0.158129695978017 3.8339769005459e-41
0.18975563517362 1.66437343564807e-38
0.221381574369223 2.77742097359784e-36
0.253007513564827 2.30311959000157e-34
0.28463345276043 1.11991820004542e-32
0.316259391956034 3.57558518763464e-31
0.347885331151637 8.12480523336057e-30
0.37951127034724 1.39454618096672e-28
0.411137209542844 1.89161757923825e-27
0.442763148738447 2.10022900329827e-26
0.47438908793405 1.96254913524938e-25
0.506015027129654 1.57846988952516e-24
0.537640966325257 1.11295751778764e-23
0.56926690552086 6.98460813253387e-23
0.600892844716464 3.95137175738325e-22
0.632518783912067 2.03687470220696e-21
0.66414472310767 9.65546185938327e-21
0.695770662303274 4.24225907102546e-20
0.727396601498877 1.73940415609612e-19
0.75902254069448 6.69523301157216e-19
0.790648479890084 2.43196094715187e-18
0.822274419085687 8.37467943388128e-18
0.853900358281291 2.74515708131557e-17
0.885526297476894 8.5965711872869e-17
0.917152236672497 2.5801580925304e-16
0.948778175868101 7.44370775061672e-16
0.980404115063704 2.06960387269598e-15
1.01203005425931 5.5585694887576e-15
1.04365599345491 1.44525092013427e-14
1.07528193265051 3.64476404824919e-14
1.10690787184612 8.93116167043822e-14
1.13853381104172 2.12989699513839e-13
1.17015975023732 4.95064452169459e-13
1.20178568943293 1.12306450933055e-12
1.23341162862853 2.48958672323771e-12
1.26503756782413 5.39916316108911e-12
1.29666350701974 1.14672900420019e-11
1.32828944621534 2.38755835602594e-11
1.35991538541094 4.87751037738321e-11
1.39154132460655 9.78491205010148e-11
1.42316726380215 1.92915712815456e-10
1.45479320299775 3.74062245959929e-10
1.48641914219336 7.13801834081042e-10
1.51804508138896 1.34134639330491e-09
1.54967102058456 2.48363324042022e-09
1.58129695978017 4.53371429393337e-09
1.61292289897577 8.16323826935298e-09
1.64454883817137 1.45050640859443e-08
1.67617477736698 2.54460120487869e-08
1.70780071656258 4.40904530895388e-08
1.73942665575818 7.54857065238543e-08
1.77105259495379 1.27743943228285e-07
1.80267853414939 2.13757676157067e-07
1.83430447334499 3.53793834694203e-07
1.8659304125406 5.79373798191911e-07
1.8975563517362 9.39015038888879e-07
1.9291822909318 1.50663857488622e-06
1.96080823012741 2.39375302290781e-06
1.99243416932301 3.76693218445981e-06
2.02406010851861 5.87263430339142e-06
2.05568604771422 9.0720969038277e-06
2.08731198690982 1.38899146333989e-05
2.11893792610542 2.10810048435509e-05
2.15056386530103 3.17220242110731e-05
2.18218980449663 4.73349562022566e-05
2.21381574369223 7.00525762254146e-05
2.24544168288784 0.000102837843134733
2.27706762208344 0.000149771972550227
2.30869356127904 0.00021642900850794
2.34031950047465 0.000310358085360507
2.37194543967025 0.000441698183261967
2.40357137886586 0.000623953901153225
2.43519731806146 0.000874964415374956
2.46682325725706 0.00121810110608065
2.49844919645267 0.0016837319876112
2.53007513564827 0.00231099266216074
2.56170107484387 0.00314990353656871
2.59332701403947 0.00426387093315897
2.62495295323508 0.00573260485971001
2.65657889243068 0.00765547791661526
2.68820483162628 0.0101553374450394
2.71983077082189 0.0133827659375963
2.75145671001749 0.0175207624261174
2.7830826492131 0.0227897896868516
2.8147085884087 0.029453098572105
2.8463345276043 0.0378222018351356
2.87796046679991 0.0482623261276586
2.90958640599551 0.0611976235770031
2.94121234519111 0.0771158752080142
2.97283828438672 0.0965723697680979
3.00446422358232 0.120192596137084
3.03609016277792 0.148673348896996
3.06771610197353 0.182781818689984
3.09934204116913 0.223352225890055
3.13096798036473 0.27127956212099
3.16259391956034 0.327510033343274
3.19421985875594 0.393027854169259
3.22584579795154 0.468838128442256
3.25747173714714 0.555945667387348
3.28909767634275 0.655329743666788
3.32072361553835 0.767914955393094
3.35234955473396 0.894538574355539
3.38397549392956 1.03591497090093
3.41560143312516 1.19259793530219
3.44722737232077 1.36494194117596
3.47885331151637 1.55306360796433
3.51047925071197 1.75680480287515
3.54210518990758 1.97569896371934
3.57373112910318 2.20894230892525
3.60535706829878 2.45537161716861
3.63698300749439 2.71345019643404
3.66860894668999 2.98126351420303
3.70023488588559 3.25652572437745
3.7318608250812 3.53659800496478
3.7634867642768 3.81851922129295
3.7951127034724 4.09904896584827
3.82673864266801 4.37472251614104
3.85836458186361 4.64191671917359
3.88999052105921 4.89692528138063
3.92161646025482 5.13604144460667
3.95324239945042 5.35564559039604
3.98486833864602 5.55229496374911
4.01649427784163 5.72281246738322
4.04812021703723 5.86437136722929
4.07974615623283 5.9745727816575
4.11137209542844 6.05151300537383
4.14299803462404 6.09383804038001
4.17462397381964 6.10078315877041
4.20624991301525 6.07219588546177
4.23787585221085 6.00854143635112
4.26950179140645 5.91089034667569
4.30112773060206 5.78088873990746
4.33275366979766 5.62071238255983
4.36437960899326 5.43300630912127
4.39600554818887 5.22081235160993
4.42763148738447 4.98748734295179
4.45925742658007 4.7366150624798
4.49088336577568 4.47191514338329
4.52250930497128 4.19715216261572
4.55413524416688 3.91604798891438
4.58576118336249 3.63220018752313
4.61738712255809 3.34900889111122
4.64901306175369 3.06961407074019
4.6806390009493 2.79684460749686
4.7122649401449 2.53318000504455
4.7438908793405 2.28072502583655
4.77551681853611 2.04119700681413
4.80714275773171 1.81592513800285
4.83876869692731 1.60586058849452
4.87039463612292 1.41159605211235
4.90202057531852 1.23339306685887
4.93364651451412 1.07121533940082
4.96527245370973 0.924766274332392
4.99689839290533 0.793528959170777
5.02852433210093 0.676806977810659
5.06015027129654 0.573764602906723
5.09177621049214 0.483465135523953
5.12340214968774 0.404906402403456
5.15502808888335 0.337052672174227
5.18665402807895 0.27886249825897
5.21827996727455 0.229312226734386
5.24990590647016 0.187415113226653
5.28153184566576 0.152236167955705
5.31315778486136 0.122902988821486
5.34478372405697 0.098612947898556
5.37640966325257 0.0786371678918501
5.40803560244817 0.06232176468314
5.43966154164378 0.0490868439499953
5.47128748083938 0.0384237286126966
5.50291342003498 0.029890864552467
5.53453935923059 0.0231088096281663
5.56616529842619 0.0177546601802111
5.59779123762179 0.0135562141199079
5.6294171768174 0.0102861138810808
5.661043116013 0.00775615876407353
5.6926690552086 0.00581192661155497
5.72429499440421 0.00432780071829348
5.75592093359981 0.00320246018005272
5.78754687279541 0.00235486080163404
5.81917281199102 0.00172070907293625
5.85079875118662 0.00124941314329184
5.88242469038222 0.000901481532852307
5.91405062957783 0.000646331753681135
5.94567656877343 0.00046046626731722
5.97730250796903 0.000325971488298144
6.00892844716464 0.000229296117769247
6.04055438636024 0.000160267302993126
6.07218032555584 0.000111306408978284
6.10380626475145 7.68101004604172e-05
6.13543220394705 5.26666074031614e-05
6.16705814314265 3.58812167128729e-05
6.19868408233826 2.42890077725768e-05
6.23031002153386 1.63365068055297e-05
6.26193596072946 1.09172053827504e-05
6.29356189992507 7.2487429460638e-06
6.32518783912067 4.78199328332404e-06
6.35681377831627 3.13434218868739e-06
6.38843971751188 2.04113256013485e-06
6.42006565670748 1.320625176565e-06
6.45169159590308 8.48921886565236e-07
6.48331753509869 5.42165595107791e-07
6.51494347429429 3.44008004159898e-07
6.54656941348989 2.16857200236886e-07
6.5781953526855 1.35813900480877e-07
6.6098212918811 8.45037689734974e-08
6.6414472310767 5.22355123103406e-08
6.67307317027231 3.20782031722418e-08
6.70469910946791 1.9570643903984e-08
6.73632504866351 1.18617194167087e-08
6.76795098785912 7.14223622379412e-09
6.79957692705472 4.27229684793535e-09
6.83120286625032 2.53878504213609e-09
6.86282880544593 1.49873354724707e-09
6.89445474464153 8.78928683787264e-10
6.92608068383713 5.12047581686007e-10
6.95770662303274 2.96340677854394e-10
6.98933256222834 1.70370078314676e-10
7.02095850142394 9.73001139007441e-11
7.05258444061955 5.5201166286073e-11
7.08421037981515 3.11096396977854e-11
7.11583631901075 1.74160840572435e-11
7.14746225820636 9.68527292423626e-12
7.17908819740196 5.35027480394946e-12
7.21071413659756 2.93589338515065e-12
7.24234007579317 1.60030059050067e-12
7.27396601498877 8.66477139892356e-13
7.30559195418437 4.66019526078134e-13
7.33721789337998 2.48965871869235e-13
7.36884383257558 1.32117850252406e-13
7.40046977177118 6.96412355162206e-14
7.43209571096679 3.64629729173298e-14
7.46372165016239 1.8963378245356e-14
7.49534758935799 9.79613562375386e-15
7.5269735285536 5.0265126485949e-15
7.5585994677492 2.56182333040185e-15
7.5902254069448 1.29687916410426e-15
7.62185134614041 6.52101740276839e-16
7.65347728533601 3.25682424339503e-16
7.68510322453161 1.61560074565766e-16
7.71672916372722 7.96035079916392e-17
7.74835510292282 3.89570913150047e-17
7.77998104211842 1.89362834734401e-17
7.81160698131403 9.14228305400198e-18
7.84323292050963 4.38393491645588e-18
7.87485885970523 2.08795391922785e-18
7.90648479890084 9.87695313482059e-19
7.93811073809644 4.64053741718599e-19
7.96973667729204 2.16548276967643e-19
8.00136261648765 1.00364553100546e-19
8.03298855568325 4.6200128419974e-20
8.06461449487885 2.11223038728942e-20
8.09624043407446 9.59119611573111e-21
8.12786637327006 4.32549464002012e-21
8.15949231246566 1.93744098027866e-21
8.19111825166127 8.61884539568151e-22
8.22274419085687 3.80799042541571e-22
8.25437013005248 1.67096375799786e-22
8.28599606924808 7.28217228085902e-23
8.31762200844368 3.15192553179977e-23
8.34924794763928 1.35490986517918e-23
8.38087388683489 5.78445877231013e-24
8.41249982603049 2.45262622269239e-24
8.4441257652261 1.03279658436891e-24
8.4757517044217 4.31928156846389e-25
8.5073776436173 1.79399024781332e-25
8.5390035828129 7.40012493329626e-26
8.57062952200851 3.03156610860139e-26
8.60225546120411 1.23339643603946e-26
8.63388140039972 4.98361699527547e-27
8.66550733959532 1.99982341998288e-27
8.69713327879092 7.96970774376813e-28
8.72875921798652 3.15424669514128e-28
8.76038515718213 1.23979598405126e-28
8.79201109637773 4.83954936244931e-29
8.82363703557334 1.8761113266002e-29
8.85526297476894 7.22287588552502e-30
8.88688891396454 2.76158539027292e-30
8.91851485316015 1.04858229309486e-30
8.95014079235575 3.9540417677231e-31
8.98176673155135 1.48072249635541e-31
9.01339267074696 5.50679378879456e-32
9.04501860994256 2.03383504782751e-32
9.07664454913816 7.45973669467878e-33
9.10827048833377 2.7171977163377e-33
9.13989642752937 9.8289719182682e-34
9.17152236672497 3.53088217906327e-34
9.20314830592057 1.25963822254784e-34
9.23477424511618 4.46267365332554e-35
9.26640018431178 1.57011104655357e-35
9.29802612350739 5.4859371155253e-36
9.32965206270299 1.90351277877729e-36
9.36127800189859 6.559105399176e-37
9.3929039410942 2.24448452346049e-37
9.4245298802898 7.6273063335602e-38
9.4561558194854 2.57399520158949e-38
9.48778175868101 8.62632213440661e-39
9.51940769787661 2.87094224861233e-39
9.55103363707221 9.48863104458078e-40
9.58265957626782 3.1143145884894e-40
9.61428551546342 1.0150810920475e-40
9.64591145465902 3.28562412193771e-41
9.67753739385463 1.05612048712716e-41
9.70916333305023 3.37122000141316e-42
9.74078927224583 1.06865709345015e-42
9.77241521144144 3.36408480037081e-43
9.80404115063704 1.05165292994588e-43
9.83566708983264 3.2647847536913e-44
9.86729302902825 1.00649815955856e-44
9.89891896822385 3.08139553543536e-45
9.93054490741945 9.36823301408982e-46
9.96217084661506 2.82841707350932e-46
9.99379678581066 8.48016935439556e-47
10.0254227250063 2.52487980531207e-47
10.0570486642019 7.46537825883048e-48
10.0886746033975 2.19198555954077e-48
10.1203005425931 6.39143206805368e-49
10.1519264817887 1.85068777804374e-49
10.1835524209843 5.32160357021932e-50
10.2151783601799 1.51958911000967e-50
10.2468042993755 4.30907491377254e-51
10.2784302385711 1.21343377228264e-51
10.3100561777667 3.39329981822442e-52
10.3416821169623 9.42328852210113e-53
10.3733080561579 2.59870412062985e-53
10.4049339953535 7.11680853566705e-54
10.4365599345491 1.93547628283959e-54
10.4681858737447 5.22714550852061e-55
10.4998118129403 1.40189518467072e-55
10.5314377521359 3.73371174055084e-56
10.5630636913315 9.87507487043501e-57
10.5946896305271 2.5936685493285e-57
10.6263155697227 6.76492727911608e-58
10.6579415089183 1.75221135617223e-58
10.6895674481139 4.50697021019246e-59
10.7211933873095 1.15121879792632e-59
10.7528193265051 2.92015703939696e-60
10.7844452657007 7.35579921998045e-61
10.8160712048963 1.84004750396644e-61
10.847697144092 4.57092305747791e-62
10.8793230832876 1.12759905094319e-62
10.9109490224832 2.76236858739083e-63
10.9425749616788 6.72024204791831e-64
10.9742009008744 1.62354678557653e-64
11.00582684007 3.89512638672471e-65
11.0374527792656 9.280158895412e-66
11.0690787184612 2.1956678950025e-66
11.1007046576568 5.15888146918319e-67
11.1323305968524 1.2037114515797e-67
11.163956536048 2.78912176085464e-68
11.1955824752436 6.4178726883393e-69
11.2272084144392 1.46653885397472e-69
11.2588343536348 3.32793794287884e-70
11.2904602928304 7.49956994502885e-71
11.322086232026 1.67832988320207e-71
11.3537121712216 3.72991092161268e-72
11.3853381104172 8.23190031331463e-73
11.4169640496128 1.80419138890253e-73
11.4485899888084 3.9268682067233e-74
11.480215928004 8.48773134201607e-75
11.5118418671996 1.82187622790216e-75
11.5434678063952 3.88354579857465e-76
11.5750937455908 8.22092501522953e-77
11.6067196847864 1.72820802354643e-77
11.638345623982 3.60790261298012e-78
11.6699715631776 7.47992843438667e-79
11.7015975023732 1.54001275619222e-79
11.7332234415688 3.14873294138333e-80
11.7648493807644 6.39340724690769e-81
11.7964753199601 1.28918232494413e-81
11.8281012591557 2.5815595722244e-82
11.8597271983513 5.13376754495282e-83
11.8913531375469 1.01385744752158e-83
11.9229790767425 1.98840408438894e-84
11.9546050159381 3.87275356397037e-85
11.9862309551337 7.49070947932575e-86
12.0178568943293 1.43884606125896e-86
12.0494828335249 2.74469701686562e-87
12.0811087727205 5.1995241557748e-88
12.1127347119161 9.78187963346759e-89
12.1443606511117 1.82755714537377e-89
12.1759865903073 3.39086083135408e-90
12.2076125295029 6.24798137120172e-91
12.2392384686985 1.14330119399741e-91
12.2708644078941 2.07765373137596e-92
12.3024903470897 3.74953721029188e-93
12.3341162862853 6.72008184401203e-94
12.3657422254809 1.19609109374366e-94
12.3973681646765 2.11420528130383e-95
12.4289941038721 3.71127942027753e-96
12.4606200430677 6.46984915080369e-97
12.4922459822633 1.12010581938175e-97
12.5238719214589 1.9258335231335e-98
12.5554978606545 3.28831649301592e-99
12.5871237998501 5.57601644228903e-100
12.6187497390457 9.39010460721383e-101
12.6503756782413 1.57041033391416e-101
12.6820016174369 2.60827010490002e-102
12.7136275566325 4.30218478499544e-103
12.7452534958282 7.04730392152563e-104
12.7768794350238 1.14644902900225e-104
12.8085053742194 1.85218630042235e-105
12.840131313415 2.97175571148032e-106
12.8717572526106 4.73522277196636e-107
12.9033831918062 7.49319337551681e-108
12.9350091310018 1.17758704809941e-108
12.9666350701974 1.83788777545694e-109
12.998261009393 2.84868989694417e-110
13.0298869485886 4.38502326626158e-111
13.0615128877842 6.70346716379657e-112
13.0931388269798 1.01771983719172e-112
13.1247647661754 1.53447023129972e-113
13.156390705371 2.29768489305638e-114
13.1880166445666 3.41683916531627e-115
13.2196425837622 5.04615930740371e-116
13.2512685229578 7.40116370612416e-117
13.2828944621534 1.07805761079905e-117
13.314520401349 1.5595061867453e-118
13.3461463405446 2.24045211547633e-119
13.3777722797402 3.19659720577545e-120
13.4093982189358 4.52943566194329e-121
13.4410241581314 6.37388822995022e-122
13.472650097327 8.90777404014016e-123
13.5042760365226 1.23634183171094e-123
13.5359019757182 1.70416945017524e-124
13.5675279149138 2.33287804500747e-125
13.5991538541094 3.17158639181793e-126
13.630779793305 4.28219557630207e-127
13.6624057325006 5.74198534373478e-128
13.6940316716963 7.64651362787179e-129
13.7256576108919 1.01127863000768e-129
13.7572835500875 1.32826378157971e-130
13.7889094892831 1.73262318951284e-131
13.8205354284787 2.24455551666649e-132
13.8521613676743 2.88777368798809e-133
13.8837873068699 3.68979860133427e-134
13.9154132460655 4.68218957170251e-135
13.9470391852611 5.90068270375095e-136
13.9786651244567 7.38520529258385e-137
14.0102910636523 9.17973237399534e-138
14.0419170028479 1.13319511239396e-138
14.0735429420435 1.38927003808324e-139
14.1051688812391 1.69151565334802e-140
14.1367948204347 2.04537436980719e-141
14.1684207596303 2.45627556874808e-142
14.2000466988259 2.92946897654778e-143
14.2316726380215 3.46983073724497e-144
14.2632985772171 4.08164544550488e-145
14.2949245164127 4.76836930092553e-146
14.3265504556083 5.53238149901025e-147
14.3581763948039 6.37473286351746e-148
14.3898023339995 7.29490241352406e-149
14.4214282731951 8.29057389784063e-150
14.4530542123907 9.35744517570091e-151
14.4846801515863 1.04890835409742e-151
14.5163060907819 1.16768395738905e-152
14.5479320299775 1.29098307859942e-153
14.5795579691731 1.41750041862607e-154
14.6111839083687 1.54572839713196e-155
14.6428098475644 1.67398069310151e-156
14.67443578676 1.80042440202655e-157
14.7060617259556 1.92312020922571e-158
14.7376876651512 2.04006952705711e-159
14.7693136043468 2.14926711490019e-160
14.8009395435424 2.24875732270551e-161
14.832565482738 2.33669180089653e-162
14.8641914219336 2.41138632375538e-163
14.8958173611292 2.47137429976366e-164
14.9274433003248 2.51545460052144e-165
14.9590692395204 2.54273153197417e-166
14.990695178716 2.55264509112676e-167
15.0223211179116 2.54499008080665e-168
15.0539470571072 2.51992317135589e-169
15.0855729963028 2.47795756987425e-170
15.1171989354984 2.41994555018253e-171
15.148824874694 2.34704967425272e-172
15.1804508138896 2.26070406218015e-173
15.2120767530852 2.16256751253772e-174
15.2437026922808 2.05447061177431e-175
15.2753286314764 1.93835918354714e-176
15.306954570672 1.81623650686015e-177
15.3385805098676 1.69010667721825e-178
15.3702064490632 1.56192130627385e-179
15.4018323882588 1.43353147044128e-180
15.4334583274544 1.30664645041724e-181
15.46508426665 1.1828003795065e-182
15.4967102058456 1.06332746734485e-183
15.5283361450412 9.49346016499335e-185
15.5599620842368 8.41751028249013e-186
15.5915880234325 7.41214822973553e-187
15.6232139626281 6.48194796561763e-188
15.6548399018237 5.62947208184971e-189
15.6864658410193 4.85545750768394e-190
15.7180917802149 4.15903592886925e-191
15.7497177194105 3.53797593020349e-192
15.7813436586061 2.98893463860876e-193


==> Figures/AWGN/dist45_sampled_20.txt <==
% x y
0 0
0.0316259391956034 1.60945707394961e-89
0.0632518783912067 2.51767541536147e-76
0.0948778175868101 1.25626954682019e-68
0.126503756782413 3.52786366812942e-63
0.158129695978017 5.80394163010005e-59
0.18975563517362 1.5881937646702e-55
0.221381574369223 1.26122107694504e-52
0.253007513564827 4.05207272122183e-50
0.28463345276043 6.52570577921064e-48
0.316259391956034 6.09792992583502e-46
0.347885331151637 3.66993833142124e-44
0.37951127034724 1.53643013146259e-42
0.411137209542844 4.74403611560361e-41
0.442763148738447 1.13059543487581e-39
0.47438908793405 2.15594694283577e-38
0.506015027129654 3.386503587742e-37
0.537640966325257 4.48703544460487e-36
0.56926690552086 5.1144730776363e-35
0.600892844716464 5.09830193925867e-34
0.632518783912067 4.50691528529194e-33
0.66414472310767 3.5753620657962e-32
0.695770662303274 2.57147382145545e-31
0.727396601498877 1.69163214052193e-30
0.75902254069448 1.02574315177339e-29
0.790648479890084 5.77184567081948e-29
0.822274419085687 3.0319413076572e-28
0.853900358281291 1.49467951817777e-27
0.885526297476894 6.94760906017961e-27
0.917152236672497 3.05776722181472e-26
0.948778175868101 1.27905547433431e-25
0.980404115063704 5.10224589756284e-25
1.01203005425931 1.94692503625277e-24
1.04365599345491 7.12618145512536e-24
1.07528193265051 2.50829344070203e-23
1.10690787184612 8.5096251932409e-23
1.13853381104172 2.78845523677375e-22
1.17015975023732 8.84243301241818e-22
1.20178568943293 2.71831504263305e-21
1.23341162862853 8.11430322993352e-21
1.26503756782413 2.35545240270129e-20
1.29666350701974 6.65836279577726e-20
1.32828944621534 1.83520216395738e-19
1.35991538541094 4.93783072163101e-19
1.39154132460655 1.29837375314859e-18
1.42316726380215 3.33976705197233e-18
1.45479320299775 8.41194515365495e-18
1.48641914219336 2.07645846824728e-17
1.51804508138896 5.02751769253793e-17
1.54967102058456 1.19487051095346e-16
1.58129695978017 2.78956544052372e-16
1.61292289897577 6.40165587577601e-16
1.64454883817137 1.4449781496597e-15
1.67617477736698 3.20995905532346e-15
1.70780071656258 7.02178069959081e-15
1.73942665575818 1.51331825343446e-14
1.77105259495379 3.21484948680568e-14
1.80267853414939 6.73500489427782e-14
1.83430447334499 1.39203417949596e-13
1.8659304125406 2.83970679996923e-13
1.8975563517362 5.71972908279267e-13
1.9291822909318 1.13792336006796e-12
1.96080823012741 2.23683801872785e-12
1.99243416932301 4.34590372563476e-12
2.02406010851861 8.34799183816898e-12
2.05568604771422 1.58586168097103e-11
2.08731198690982 2.98021891791417e-11
2.11893792610542 5.5416920299579e-11
2.15056386530103 1.01989092180475e-10
2.18218980449663 1.85815646548017e-10
2.21381574369223 3.35214514994432e-10
2.24544168288784 5.98914838390724e-10
2.27706762208344 1.05997119396704e-09
2.30869356127904 1.85861882158804e-09
2.34031950047465 3.22946222540515e-09
2.37194543967025 5.56142456844335e-09
2.40357137886586 9.4935020931075e-09
2.43519731806146 1.60663212059009e-08
2.46682325725706 2.69598648279137e-08
2.49844919645267 4.48630438895108e-08
2.53007513564827 7.40431691845564e-08
2.56170107484387 1.21215767757613e-07
2.59332701403947 1.96861594609307e-07
2.62495295323508 3.17203511264115e-07
2.65657889243068 5.07148309424073e-07
2.68820483162628 8.0462695283005e-07
2.71983077082189 1.26694324528022e-06
2.75145671001749 1.97998107671215e-06
2.7830826492131 3.07144352822738e-06
2.8147085884087 4.72972707756608e-06
2.8463345276043 7.23059972552954e-06
2.87796046679991 1.09745870647759e-05
2.90958640599551 1.65389143093145e-05
2.94121234519111 2.47490489045472e-05
2.97283828438672 3.67763847595457e-05
3.00446422358232 5.4270453854561e-05
3.03609016277792 7.95362903631836e-05
3.06771610197353 0.000115770246009789
3.09934204116913 0.000167370689341516
3.13096798036473 0.000240343620430213
3.16259391956034 0.000342827268749091
3.19421985875594 0.000485764143939453
3.22584579795154 0.000683753647315215
3.25747173714714 0.000956123023994709
3.28909767634275 0.00132825885179599
3.32072361553835 0.00183324503287119
3.35234955473396 0.00251385587563043
3.38397549392956 0.00342495370971235
3.41560143312516 0.00463633883415606
3.44722737232077 0.00623609462738985
3.47885331151637 0.00833446144356927
3.51047925071197 0.0110682585504388
3.54210518990758 0.0146058529289232
3.57373112910318 0.0191526464665406
3.60535706829878 0.0249570183597113
3.63698300749439 0.0323166171446455
3.66860894668999 0.0415848469049686
3.70023488588559 0.0531773356388593
3.7318608250812 0.0675781119923331
3.7634867642768 0.0853451518626194
3.7951127034724 0.107114891896283
3.82673864266801 0.133605246678743
3.85836458186361 0.165616615286013
3.88999052105921 0.204030326381464
3.92161646025482 0.249803955180481
3.95324239945042 0.303962956491974
3.98486833864602 0.367588101501972
4.01649427784163 0.441798287021238
4.04812021703723 0.52772840825443
4.07974615623283 0.626502151511247
4.11137209542844 0.739199770934538
4.14299803462404 0.86682115956699
4.17462397381964 1.01024480291377
4.20624991301525 1.17018350212162
4.23787585221085 1.34713806015839
4.26950179140645 1.54135042112602
4.30112773060206 1.75275802094188
4.33275366979766 1.98095132661516
4.36437960899326 2.22513669067195
4.39600554818887 2.48410670776048
4.42763148738447 2.75622021585007
4.45925742658007 3.0393939230048
4.49088336577568 3.33110735671212
4.52250930497128 3.62842242758906
4.55413524416688 3.92801838233084
4.58576118336249 4.226242309576
4.61738712255809 4.51917468240409
4.64901306175369 4.802708704833
4.6806390009493 5.07264151466405
4.7122649401449 5.32477462222545
4.7438908793405 5.55502037549984
4.77551681853611 5.75951077606594
4.80714275773171 5.93470466141946
4.83876869692731 6.07748914395125
4.87039463612292 6.18527127148362
4.90202057531852 6.2560561534264
4.93364651451412 6.28850827239584
4.96527245370973 6.28199335312853
4.99689839290533 6.23659895679607
5.02852433210093 6.1531328678171
5.06015027129654 6.03309929339091
5.09177621049214 5.87865385083246
5.12340214968774 5.69253922165012
5.15502808888335 5.47800415468635
5.18665402807895 5.23870916059276
5.21827996727455 4.97862272284742
5.24990590647016 4.70191213428947
5.28153184566576 4.41283314325865
5.31315778486136 4.11562246331299
5.34478372405697 3.81439688083676
5.37640966325257 3.5130622120288
5.40803560244817 3.21523474962861
5.43966154164378 2.92417714086906
5.47128748083938 2.64274989483625
5.50291342003498 2.37337897267448
5.53453935923059 2.11803920781864
5.56616529842619 1.87825267013867
5.59779123762179 1.65510055475656
5.6294171768174 1.44924676218671
5.661043116013 1.26097105136587
5.6926690552086 1.0902094925014
5.72429499440421 0.936599916103648
5.75592093359981 0.799530135188845
5.78754687279541 0.678186891607582
5.81917281199102 0.571603723736317
5.85079875118662 0.478706248876005
5.88242469038222 0.398353677313191
5.91405062957783 0.329375705357592
5.94567656877343 0.270604253672906
5.97730250796903 0.220899810161999
6.00892844716464 0.179172392655599
6.04055438636024 0.144397358670007
6.07218032555584 0.115626454210251
6.10380626475145 0.0919946109322165
6.13543220394705 0.0727230735680161
6.16705814314265 0.0571194720369442
6.19868408233826 0.0445754511590837
6.23031002153386 0.0345624421479601
6.26193596072946 0.0266261110450642
6.29356189992507 0.0203799566458115
6.32518783912067 0.0154984602874442
6.35681377831627 0.0117101172843627
6.38843971751188 0.00879060896565234
6.42006565670748 0.00655630832136436
6.45169159590308 0.0048582533386254
6.48331753509869 0.00357667145702669
6.51494347429429 0.00261609669171949
6.54656941348989 0.00190108775683492
6.5781953526855 0.0013725304184013
6.6098212918811 0.000984489460191884
6.6414472310767 0.000701564029888523
6.67307317027231 0.000496693651847782
6.70469910946791 0.000349359768062749
6.73632504866351 0.000244128297992288
6.76795098785912 0.000169481502548122
6.79957692705472 0.00011689164435146
6.83120286625032 8.00939429537888e-05
6.86282880544593 5.45216537725829e-05
6.89445474464153 3.68714008004407e-05
6.92608068383713 2.47719211207935e-05
6.95770662303274 1.65339786004919e-05
6.98933256222834 1.09632903805712e-05
7.02095850142394 7.22185213988607e-06
7.05258444061955 4.72605418882574e-06
7.08421037981515 3.07248354348101e-06
7.11583631901075 1.98435590246532e-06
7.14746225820636 1.27317208149767e-06
7.17908819740196 8.11503921105628e-07
7.21071413659756 5.13840804643425e-07
7.24234007579317 3.23220959471344e-07
7.27396601498877 2.01977012867864e-07
7.30559195418437 1.25381787740325e-07
7.33721789337998 7.73206806746538e-08
7.36884383257558 4.73679104376192e-08
7.40046977177118 2.88269581797666e-08
7.43209571096679 1.74276232376133e-08
7.46372165016239 1.04664888712626e-08
7.49534758935799 6.24433464649978e-09
7.5269735285536 3.70077302681153e-09
7.5585994677492 2.17880678335577e-09
7.5902254069448 1.27427708265118e-09
7.62185134614041 7.4033254910519e-10
7.65347728533601 4.27274131060149e-10
7.68510322453161 2.44963930910037e-10
7.71672916372722 1.39512303597775e-10
7.74835510292282 7.89290314942792e-11
7.77998104211842 4.43582129837474e-11
7.81160698131403 2.47641517085612e-11
7.84323292050963 1.37335936301441e-11
7.87485885970523 7.56581057281805e-12
7.90648479890084 4.14034484172008e-12
7.93811073809644 2.25074671447019e-12
7.96973667729204 1.21541644960438e-12
8.00136261648765 6.51975562483749e-13
8.03298855568325 3.47411852405985e-13
8.06461449487885 1.83892689986561e-13
8.09624043407446 9.66919396262155e-14
8.12786637327006 5.05035066508114e-14
8.15949231246566 2.62034073123225e-14
8.19111825166127 1.3505122371422e-14
8.22274419085687 6.91422304392432e-15
8.25437013005248 3.51634896450792e-15
8.28599606924808 1.7764129126081e-15
8.31762200844368 8.91453975390064e-16
8.34924794763928 4.443822420017e-16
8.38087388683489 2.20047772258032e-16
8.41249982603049 1.08237946684536e-16
8.4441257652261 5.28864250800037e-17
8.4757517044217 2.56691103093497e-17
8.5073776436173 1.23759695418659e-17
8.5390035828129 5.92719699064824e-18
8.57062952200851 2.81981839035776e-18
8.60225546120411 1.33258379761933e-18
8.63388140039972 6.25560799748907e-19
8.66550733959532 2.91706533831257e-19
8.69713327879092 1.35121505572842e-19
8.72875921798652 6.21733928119642e-20
8.76038515718213 2.84175443723328e-20
8.79201109637773 1.290240163955e-20
8.82363703557334 5.81911272800212e-21
8.85526297476894 2.60702615591901e-21
8.88688891396454 1.16021009617714e-21
8.91851485316015 5.12897738435498e-22
8.95014079235575 2.25230968918129e-22
8.98176673155135 9.82491759913048e-23
9.01339267074696 4.25729318232127e-23
9.04501860994256 1.83249332176772e-23
9.07664454913816 7.83530370752568e-24
9.10827048833377 3.32793077150796e-24
9.13989642752937 1.40410049650991e-24
9.17152236672497 5.88475025772515e-25
9.20314830592057 2.44999000773923e-25
9.23477424511618 1.01322884848966e-25
9.26640018431178 4.16253871391733e-26
9.29802612350739 1.69870163446483e-26
9.32965206270299 6.88627879705592e-27
9.36127800189859 2.77307361488407e-27
9.3929039410942 1.10929777583613e-27
9.4245298802898 4.40803974751605e-28
9.4561558194854 1.74001972141422e-28
9.48778175868101 6.82299203132423e-29
9.51940769787661 2.65771446779477e-29
9.55103363707221 1.02838397541709e-29
9.58265957626782 3.95290691015577e-30
9.61428551546342 1.50936051052732e-30
9.64591145465902 5.72512950686803e-31
9.67753739385463 2.15721995401681e-31
9.70916333305023 8.0746032272989e-32
9.74078927224583 3.00238574175114e-32
9.77241521144144 1.10899919195311e-32
9.80404115063704 4.06926843779586e-33
9.83566708983264 1.48327871814379e-33
9.86729302902825 5.37095447779561e-34
9.89891896822385 1.9319836246738e-34
9.93054490741945 6.90366447351402e-35
9.96217084661506 2.45064946811957e-35
9.99379678581066 8.64189604188643e-36
10.0254227250063 3.02736130628414e-36
10.0570486642019 1.05353246069532e-36
10.0886746033975 3.64217762432563e-37
10.1203005425931 1.25084921821345e-37
10.1519264817887 4.26756907545672e-38
10.1835524209843 1.44640212369991e-38
10.2151783601799 4.87002943058571e-39
10.2468042993755 1.62895590791839e-39
10.2784302385711 5.41281844153716e-40
10.3100561777667 1.78679682424257e-40
10.3416821169623 5.85956898306949e-41
10.3733080561579 1.90895714531674e-41
10.4049339953535 6.17828484763094e-42
10.4365599345491 1.98647069542915e-42
10.4681858737447 6.34512442261439e-43
10.4998118129403 2.01346060707688e-43
10.5314377521359 6.34734972202885e-44
10.5630636913315 1.98787607124173e-44
10.5946896305271 6.18493409164485e-45
10.6263155697227 1.91174979022452e-45
10.6579415089183 5.87054680859274e-46
10.6895674481139 1.79093127879168e-46
10.7211933873095 5.42792068336266e-47
10.7528193265051 1.63434455640482e-47
10.7844452657007 4.88889450514328e-48
10.8160712048963 1.45290091324944e-48
10.847697144092 4.28964141611139e-49
10.8793230832876 1.2582502604054e-49
10.9109490224832 3.66670107285883e-50
10.9425749616788 1.06156799796558e-50
10.9742009008744 3.05341173265984e-51
11.00582684007 8.72548493264274e-52
11.0374527792656 2.47720440061968e-52
11.0690787184612 6.98720687053257e-53
11.1007046576568 1.95801617925038e-53
11.1323305968524 5.45131524703732e-54
11.163956536048 1.50785681305685e-54
11.1955824752436 4.1437555792744e-55
11.2272084144392 1.13137043331809e-55
11.2588343536348 3.06897699328729e-56
11.2904602928304 8.27107585436471e-57
11.322086232026 2.21468207417616e-57
11.3537121712216 5.89173557872982e-58
11.3853381104172 1.55725248089661e-58
11.4169640496128 4.08940572454623e-59
11.4485899888084 1.06696018740864e-59
11.480215928004 2.76582395263863e-60
11.5118418671996 7.12345390594401e-61
11.5434678063952 1.82283740099383e-61
11.5750937455908 4.63444712778958e-62
11.6067196847864 1.17069046802714e-62
11.638345623982 2.93820329996058e-63
11.6699715631776 7.32687311572109e-64
11.7015975023732 1.8153234816821e-64
11.7332234415688 4.46878399052288e-65
11.7648493807644 1.09301503511452e-65
11.7964753199601 2.6562307354832e-66
11.8281012591557 6.41371705219723e-67
11.8597271983513 1.53871993120263e-67
11.8913531375469 3.66789241439722e-68
11.9229790767425 8.68724888713989e-69
11.9546050159381 2.04436313813697e-69
11.9862309551337 4.78019213215562e-70
12.0178568943293 1.11056919995797e-70
12.0494828335249 2.56365913244672e-71
12.0811087727205 5.88018157592379e-72
12.1127347119161 1.34010370297545e-72
12.1443606511117 3.03462267038129e-73
12.1759865903073 6.8279606595094e-74
12.2076125295029 1.52650678528003e-74
12.2392384686985 3.39101158350348e-75
12.2708644078941 7.48486540363115e-76
12.3024903470897 1.64158841917253e-76
12.3341162862853 3.57743288850246e-77
12.3657422254809 7.74652635638593e-78
12.3973681646765 1.66675649282122e-78
12.4289941038721 3.5634305500358e-79
12.4606200430677 7.57001552817103e-80
12.4922459822633 1.59793422536003e-80
12.5238719214589 3.3516295037088e-81
12.5554978606545 6.98536976415266e-82
12.5871237998501 1.4466397269988e-82
12.6187497390457 2.97694122434916e-83
12.6503756782413 6.08723828674067e-84
12.6820016174369 1.23683506505356e-84
12.7136275566325 2.49715778564192e-85
12.7452534958282 5.0098433133649e-86
12.7768794350238 9.98728652220808e-87
12.8085053742194 1.97841463999782e-87
12.840131313415 3.89434828621587e-88
12.8717572526106 7.61730138408164e-89
12.9033831918062 1.4805312115999e-89
12.9350091310018 2.85946815603866e-90
12.9666350701974 5.48789014795243e-91
12.998261009393 1.04659623885551e-91
13.0298869485886 1.98338808979347e-92
13.0615128877842 3.73501325365976e-93
13.0931388269798 6.98929933152409e-94
13.1247647661754 1.29967061677689e-94
13.156390705371 2.40155332728803e-95
13.1880166445666 4.4097253223797e-96
13.2196425837622 8.04622725313682e-97
13.2512685229578 1.45893375389713e-97
13.2828944621534 2.62870849871053e-98
13.314520401349 4.70667173377048e-99
13.3461463405446 8.3743487733621e-100
13.3777722797402 1.48065832109164e-100
13.4093982189358 2.60151501112666e-101
13.4410241581314 4.54220247243681e-102
13.472650097327 7.88090856985594e-103
13.5042760365226 1.35880363418827e-103
13.5359019757182 2.32813774587517e-104
13.5675279149138 3.96399541125213e-105
13.5991538541094 6.70704215459804e-106
13.630779793305 1.12772513450054e-106
13.6624057325006 1.88430287441201e-107
13.6940316716963 3.1287745413472e-108
13.7256576108919 5.1626751966145e-109
13.7572835500875 8.46551073468009e-110
13.7889094892831 1.37946343711302e-110
13.8205354284787 2.23381249055348e-111
13.8521613676743 3.59470733953845e-112
13.8837873068699 5.74859165589289e-113
13.9154132460655 9.13568805955259e-114
13.9470391852611 1.44279195283354e-114
13.9786651244567 2.26438130706084e-115
14.0102910636523 3.53166539129889e-116
14.0419170028479 5.47386901303596e-117
14.0735429420435 8.43130547093516e-118
14.1051688812391 1.29056985072048e-118
14.1367948204347 1.96315754756691e-119
14.1684207596303 2.96767546890797e-120
14.2000466988259 4.45826546765526e-121
14.2316726380215 6.65586256468388e-122
14.2632985772171 9.87489056826074e-123
14.2949245164127 1.45596310745698e-123
14.3265504556083 2.13333557886795e-124
14.3581763948039 3.10641366710149e-125
14.3898023339995 4.4952233087445e-126
14.4214282731951 6.46451094357258e-127
14.4530542123907 9.23874619272158e-128
14.4846801515863 1.312151184187e-128
14.5163060907819 1.85203292698933e-129
14.5479320299775 2.59781374551995e-130
14.5795579691731 3.62128141661074e-131
14.6111839083687 5.01662877917498e-132
14.6428098475644 6.90649225437315e-133
14.67443578676 9.44929492702698e-134
14.7060617259556 1.28480735288696e-134
14.7376876651512 1.736096116103e-135
14.7693136043468 2.33134773224269e-136
14.8009395435424 3.11127403603761e-137
14.832565482738 4.12636613521749e-138
14.8641914219336 5.43870993325747e-139
14.8958173611292 7.12398528791347e-140
14.9274433003248 9.27362303961771e-141
14.9590692395204 1.19970780364177e-141
14.990695178716 1.54241574541077e-142
15.0223211179116 1.97073225060736e-143
15.0539470571072 2.50238586815855e-144
15.0855729963028 3.15777858729234e-145
15.1171989354984 3.96013564090053e-146
15.148824874694 4.93559676982456e-147
15.1804508138896 6.11322987713558e-148
15.2120767530852 7.52494686332277e-149
15.2437026922808 9.20530112231779e-150
15.2753286314764 1.11911469211443e-150
15.306954570672 1.35211428886074e-151
15.3385805098676 1.62350852743505e-152
15.3702064490632 1.93730616192339e-153
15.4018323882588 2.29744220363496e-154
15.4334583274544 2.70765733683096e-155
15.46508426665 3.1713610884002e-156
15.4967102058456 3.69148125901397e-157
15.5283361450412 4.27030322301304e-158
15.5599620842368 4.90930380639063e-159
15.5915880234325 5.60898549148607e-160
15.6232139626281 6.3687176000291e-161
15.6548399018237 7.18659179900743e-162
15.6864658410193 8.05929968063745e-163
15.7180917802149 8.98204022544308e-164
15.7497177194105 9.94846461357462e-165
15.7813436586061 1.09506650694526e-165


==> Figures/AWGN/dist55_sampled_20.txt <==
% x y
0 0
0.0316259391956034 7.29375317907072e-116
0.0632518783912067 1.18658078155379e-99
0.0948778175868101 3.46958707693338e-90
0.126503756782413 1.75929514854698e-83
0.158129695978017 2.74255485231622e-78
0.18975563517362 4.73058597420654e-74
0.221381574369223 1.78771988607538e-70
0.253007513564827 2.22534174322896e-67
0.28463345276043 1.1869363158127e-64
0.316259391956034 3.24620895465e-62
0.347885331151637 5.17443953358701e-60
0.37951127034724 5.28386207674369e-58
0.411137209542844 3.71382447457077e-56
0.442763148738447 1.89979414810869e-54
0.47438908793405 7.39289164592094e-53
0.506015027129654 2.2679084565779e-51
0.537640966325257 5.646757730995e-50
0.56926690552086 1.1690107114335e-48
0.600892844716464 2.05334514375104e-47
0.632518783912067 3.11281433360687e-46
0.66414472310767 4.13262259176665e-45
0.695770662303274 4.86548087707894e-44
0.727396601498877 5.13535054930618e-43
0.75902254069448 4.90535336835954e-42
0.790648479890084 4.27593964053136e-41
0.822274419085687 3.42635320400663e-40
0.853900358281291 2.54031579465231e-39
0.885526297476894 1.75268642906473e-38
0.917152236672497 1.13115277901503e-37
0.948778175868101 6.86038028059574e-37
0.980404115063704 3.92639767690069e-36
1.01203005425931 2.12860051426522e-35
1.04365599345491 1.09680454372254e-34
1.07528193265051 5.38822854727469e-34
1.10690787184612 2.5308805903065e-33
1.13853381104172 1.13953454553058e-32
1.17015975023732 4.9299277639841e-32
1.20178568943293 2.05377856068709e-31
1.23341162862853 8.25532069947258e-31
1.26503756782413 3.20760554614521e-30
1.29666350701974 1.20679320131551e-29
1.32828944621534 4.40324217674034e-29
1.35991538541094 1.56038919684539e-28
1.39154132460655 5.37775819617299e-28
1.42316726380215 1.80477676849146e-27
1.45479320299775 5.90483450049855e-27
1.48641914219336 1.88550453293485e-26
1.51804508138896 5.88199988298478e-26
1.54967102058456 1.79437398604855e-25
1.58129695978017 5.35769148664044e-25
1.61292289897577 1.56704301768267e-24
1.64454883817137 4.49326104015401e-24
1.67617477736698 1.26397358864442e-23
1.70780071656258 3.49066927799724e-23
1.73942665575818 9.4700998670167e-23
1.77105259495379 2.52545546276877e-22
1.80267853414939 6.62388606987051e-22
1.83430447334499 1.7096542076583e-21
1.8659304125406 4.34457095380316e-21
1.8975563517362 1.08751964757552e-20
1.9291822909318 2.68272209139149e-20
1.96080823012741 6.52451860289834e-20
1.99243416932301 1.56506054415407e-19
2.02406010851861 3.7041606694179e-19
2.05568604771422 8.65329824694818e-19
2.08731198690982 1.99597685038974e-18
2.11893792610542 4.54728535215292e-18
2.15056386530103 1.0235411370934e-17
2.18218980449663 2.27688619633518e-17
2.21381574369223 5.00703078905757e-17
2.24544168288784 1.08876945614429e-16
2.27706762208344 2.3416194585451e-16
2.30869356127904 4.98223185121504e-16
2.34031950047465 1.04895316141036e-15
2.37194543967025 2.18577387772781e-15
2.40357137886586 4.50878097289875e-15
2.43519731806146 9.2087618585112e-15
2.46682325725706 1.86256237374328e-14
2.49844919645267 3.73132649873103e-14
2.53007513564827 7.40508714538832e-14
2.56170107484387 1.45606150828763e-13
2.59332701403947 2.83711336248388e-13
2.62495295323508 5.47876542991295e-13
2.65657889243068 1.04871238833943e-12
2.68820483162628 1.99000210416742e-12
2.71983077082189 3.74392534925211e-12
2.75145671001749 6.98437936417099e-12
2.7830826492131 1.29212192071796e-11
2.8147085884087 2.37082726709941e-11
2.8463345276043 4.31479905520258e-11
2.87796046679991 7.78981006478992e-11
2.90958640599551 1.39520549574455e-10
2.94121234519111 2.47931654155691e-10
2.97283828438672 4.37163528231006e-10
3.00446422358232 7.64905763383574e-10
3.03609016277792 1.32817799480244e-09
3.06771610197353 2.28886226985383e-09
3.09934204116913 3.91495943891189e-09
3.13096798036473 6.64671204371152e-09
3.16259391956034 1.12017235497687e-08
3.19421985875594 1.87407221313844e-08
3.22584579795154 3.11268469665315e-08
3.25747173714714 5.1327953034307e-08
3.28909767634275 8.40357924754015e-08
3.32072361553835 1.36611308254898e-07
3.35234955473396 2.20516159058585e-07
3.38397549392956 3.53463069762538e-07
3.41560143312516 5.62619816006608e-07
3.44722737232077 8.89344362904789e-07
3.47885331151637 1.39612589556858e-06
3.51047925071197 2.17667617239715e-06
3.54210518990758 3.37048048275889e-06
3.57373112910318 5.18360563194775e-06
3.60535706829878 7.91820803614881e-06
3.63698300749439 1.20140289383882e-05
3.66860894668999 1.81062532709448e-05
3.70023488588559 2.71054971287232e-05
3.7318608250812 4.03074341346283e-05
3.7634867642768 5.95417331653714e-05
3.7951127034724 8.73726169083847e-05
3.82673864266801 0.000127366512466583
3.85836458186361 0.000184445985451123
3.88999052105921 0.000265353434575208
3.92161646025482 0.000379252841411112
3.95324239945042 0.000538503130458685
3.98486833864602 0.000759642234824571
4.01649427784163 0.0010646265262069
4.04812021703723 0.00148237548548649
4.07974615623283 0.00205067586285145
4.11137209542844 0.00281850246145688
4.14299803462404 0.00384881328436454
4.17462397381964 0.0052218741751292
4.20624991301525 0.00703916119817722
4.23787585221085 0.00942787670132019
4.26950179140645 0.0125460961108417
4.30112773060206 0.0165885359232308
4.33275366979766 0.0217928981443203
4.36437960899326 0.0284467019635519
4.39600554818887 0.0368944595808893
4.42763148738447 0.0475449903019362
4.45925742658007 0.0608785965586692
4.49088336577568 0.0774537496262246
4.52250930497128 0.0979128547859986
4.55413524416688 0.122986589955842
4.58576118336249 0.153496243901627
4.61738712255809 0.19035342658222
4.64901306175369 0.234556492232738
4.6806390009493 0.287183013114154
4.7122649401449 0.349377675991716
4.7438908793405 0.422335051165476
4.77551681853611 0.507276810645637
4.80714275773171 0.605423151040534
4.83876869692731 0.717958408170076
4.87039463612292 0.845991130997526
4.90202057531852 0.99050920473738
4.93364651451412 1.15233096510579
4.96527245370973 1.33205361142612
4.99689839290533 1.53000058551421
5.02852433210093 1.74616991260085
5.06015027129654 1.9801857746917
5.09177621049214 2.23125578000449
5.12340214968774 2.49813648020919
5.15502808888335 2.77910964937866
5.18665402807895 3.0719716596382
5.21827996727455 3.37403796074673
5.24990590647016 3.68216419553455
5.28153184566576 3.9927848715956
5.31315778486136 4.30196978362791
5.34478372405697 4.60549757203946
5.37640966325257 4.89894495227022
5.40803560244817 5.17778930268911
5.43966154164378 5.43752150761809
5.47128748083938 5.67376526711614
5.50291342003498 5.88239855444293
5.53453935923059 6.05967256648267
5.56616529842619 6.20232340237608
5.59779123762179 6.30767183862611
5.6294171768174 6.37370694745871
5.661043116013 6.39914991588698
5.6926690552086 6.38349523697453
5.72429499440421 6.32702741961595
5.75592093359981 6.23081244500388
5.78754687279541 6.09666432554856
5.81917281199102 5.92708823076811
5.85079875118662 5.72520267119002
5.88242469038222 5.4946441178398
5.91405062957783 5.23945813327824
5.94567656877343 4.96398156501189
5.97730250796903 4.67272058302192
6.00892844716464 4.37022932565821
6.04055438636024 4.06099366345025
6.07218032555584 3.74932412400845
6.10380626475145 3.43926138051862
6.13543220394705 3.13449693745645
6.16705814314265 2.83831080120642
6.19868408233826 2.55352705264986
6.23031002153386 2.28248739350507
6.26193596072946 2.02704196270361
6.29356189992507 1.78855604972494
6.32518783912067 1.56793079513346
6.35681377831627 1.36563558045418
6.38843971751188 1.18174957523863
6.42006565670748 1.01600982409799
6.45169159590308 0.867863307560956
6.48331753509869 0.736520578200774
6.51494347429429 0.621008833441248
6.54656941348989 0.520222612347589
6.5781953526855 0.432970668812696
6.6098212918811 0.358017952649149
6.6414472310767 0.294122000907401
6.67307317027231 0.240063385908616
6.70469910946791 0.194670170153563
6.73632504866351 0.156836572261237
6.76795098785912 0.125536247685639
6.79957692705472 0.0998307324414763
6.83120286625032 0.0788736900546523
6.86282880544593 0.0619116466086742
6.89445474464153 0.0482819029907913
6.92608068383713 0.0374082851240877
6.95770662303274 0.0287953402495359
6.98933256222834 0.0220215180463447
7.02095850142394 0.0167317966742126
7.05258444061955 0.012630131795577
7.08421037981515 0.00947202622392574
7.11583631901075 0.00705744276347022
7.14746225820636 0.0052242156064568
7.17908819740196 0.00384205783734447
7.21071413659756 0.00280721476771088
7.24234007579317 0.00203777489211031
7.27396601498877 0.00146962158732156
7.30559195418437 0.00105298829602302
7.33721789337998 0.000749566659515484
7.36884383257558 0.000530109634620919
7.40046977177118 0.000372468809523625
7.43209571096679 0.000260005773820057
7.46372165016239 0.000180320484892162
7.49534758935799 0.000124244248188347
7.5269735285536 8.50504983220455e-05
7.5585994677492 5.78424930573227e-05
7.5902254069448 3.90829173676887e-05
7.62185134614041 2.62359666692836e-05
7.65347728533601 1.74975651484344e-05
7.68510322453161 1.15938848371117e-05
7.71672916372722 7.63223185149531e-06
7.74835510292282 4.99166885099556e-06
7.77998104211842 3.24348638687173e-06
7.81160698131403 2.09387615209466e-06
7.84323292050963 1.34295985188927e-06
7.87485885970523 8.5575364885604e-07
7.90648479890084 5.41762296633924e-07
7.93811073809644 3.40756158081358e-07
7.96973667729204 2.12938519078932e-07
8.00136261648765 1.32202912323704e-07
8.03298855568325 8.15464052599834e-08
8.06461449487885 4.99742617679528e-08
8.09624043407446 3.04275171054435e-08
8.12786637327006 1.84062803139008e-08
8.15949231246566 1.10623092702036e-08
8.19111825166127 6.60551524437872e-09
8.22274419085687 3.91876900883955e-09
8.25437013005248 2.30980675997431e-09
8.28599606924808 1.3526506192104e-09
8.31762200844368 7.87010716420174e-10
8.34924794763928 4.54947967042632e-10
8.38087388683489 2.61294317141887e-10
8.41249982603049 1.49103028509263e-10
8.4441257652261 8.45341853792728e-11
8.4757517044217 4.76177486935412e-11
8.5073776436173 2.66499947614668e-11
8.5390035828129 1.48189834457163e-11
8.57062952200851 8.1871731644854e-12
8.60225546120411 4.49412460982553e-12
8.63388140039972 2.45105544984076e-12
8.66550733959532 1.32818755222602e-12
8.69713327879092 7.15097562558894e-13
8.72875921798652 3.82535919114772e-13
8.76038515718213 2.03320706666798e-13
8.79201109637773 1.07372961588897e-13
8.82363703557334 5.63395894079095e-14
8.85526297476894 2.93723954579381e-14
8.88688891396454 1.5215055695244e-14
8.91851485316015 7.83101021765761e-15
8.95014079235575 4.00473422929458e-15
8.98176673155135 2.03489919922798e-15
9.01339267074696 1.02737039502084e-15
9.04501860994256 5.15380302819486e-16
9.07664454913816 2.56889831359983e-16
9.10827048833377 1.27228986620606e-16
9.13989642752937 6.26104800600206e-17
9.17152236672497 3.06148114721613e-17
9.20314830592057 1.4874471295314e-17
9.23477424511618 7.18089714468877e-18
9.26640018431178 3.44464875693127e-18
9.29802612350739 1.64188269831001e-18
9.32965206270299 7.77628463175193e-19
9.36127800189859 3.65962789888325e-19
9.3929039410942 1.71134831451665e-19
9.4245298802898 7.95204001493788e-20
9.4561558194854 3.6716337257022e-20
9.48778175868101 1.68454570298443e-20
9.51940769787661 7.67981798012804e-21
9.55103363707221 3.47909096223915e-21
9.58265957626782 1.56613586767862e-21
9.61428551546342 7.00557796325349e-22
9.64591145465902 3.11394899135694e-22
9.67753739385463 1.37541619091855e-22
9.70916333305023 6.03690065772719e-23
9.74078927224583 2.63301508479631e-23
9.77241521144144 1.14118030236026e-23
9.80404115063704 4.91494866234269e-24
9.83566708983264 2.10353488939748e-24
9.86729302902825 8.94640799496418e-25
9.89891896822385 3.78110010284394e-25
9.93054490741945 1.58803624259332e-25
9.96217084661506 6.62792649862565e-26
9.99379678581066 2.74898450530218e-26
10.0254227250063 1.1330433988806e-26
10.0570486642019 4.64090594811738e-27
10.0886746033975 1.88904932223767e-27
10.1203005425931 7.64135695706158e-28
10.1519264817887 3.07175592075779e-28
10.1835524209843 1.22714059950154e-28
10.2151783601799 4.87187056014876e-29
10.2468042993755 1.92217690975986e-29
10.2784302385711 7.5368450078035e-30
10.3100561777667 2.93688439808556e-30
10.3416821169623 1.13733288480545e-30
10.3733080561579 4.37717857592401e-31
10.4049339953535 1.67420762241713e-31
10.4365599345491 6.36407389401918e-32
10.4681858737447 2.40422128499566e-32
10.4998118129403 9.02670963172586e-33
10.5314377521359 3.36823831346597e-33
10.5630636913315 1.24909927733445e-33
10.5946896305271 4.60377847842048e-34
10.6263155697227 1.68638881131882e-34
10.6579415089183 6.13944851734149e-35
10.6895674481139 2.2214262406058e-35
10.7211933873095 7.98854811541617e-36
10.7528193265051 2.85522131041085e-36
10.7844452657007 1.0142621236393e-36
10.8160712048963 3.58097839197069e-37
10.847697144092 1.2565992922011e-37
10.8793230832876 4.38266321219249e-38
10.9109490224832 1.51924608774451e-38
10.9425749616788 5.23443079260381e-39
10.9742009008744 1.79252274077234e-39
11.00582684007 6.10121506569882e-40
11.0374527792656 2.06408232776831e-40
11.0690787184612 6.94063640229873e-41
11.1007046576568 2.31972094993964e-41
11.1323305968524 7.70617638950061e-42
11.163956536048 2.54455283716493e-42
11.1955824752436 8.35133500717594e-43
11.2272084144392 2.72442475929536e-43
11.2588343536348 8.8342724404568e-44
11.2904602928304 2.8473862909634e-44
11.322086232026 9.122296746541e-45
11.3537121712216 2.90500428297038e-45
11.3853381104172 9.19552866279899e-46
11.4169640496128 2.89332045682113e-46
11.4485899888084 9.04917204671304e-47
11.480215928004 2.81330089470526e-47
11.5118418671996 8.69402950799988e-48
11.5434678063952 2.67070655722748e-48
11.5750937455908 8.15518690594608e-49
11.6067196847864 2.47540856665068e-49
11.638345623982 7.46908875586568e-50
11.6699715631776 2.24026111496298e-50
11.7015975023732 6.67947724624183e-51
11.7332234415688 1.97971028555882e-51
11.7648493807644 5.8328209504186e-52
11.7964753199601 1.70834662834064e-52
11.8281012591557 4.97389008884173e-53
11.8597271983513 1.43959954468094e-53
11.8913531375469 4.14204700989652e-54
11.9229790767425 1.18472792102122e-54
11.9546050159381 3.36864280639911e-55
11.9862309551337 9.5219630957449e-56
12.0178568943293 2.67568916128349e-56
12.0494828335249 7.47454726484084e-57
12.0811087727205 2.07575750091934e-57
12.1127347119161 5.73077347542326e-58
12.1443606511117 1.57288573003836e-58
12.1759865903073 4.29171423668137e-59
12.2076125295029 1.16417024316606e-59
12.2392384686985 3.1394721275262e-60
12.2708644078941 8.41692706607911e-61
12.3024903470897 2.24341507342992e-61
12.3341162862853 5.94466205043301e-62
12.3657422254809 1.56606033968675e-62
12.3973681646765 4.10162451292789e-63
12.4289941038721 1.0680010673169e-63
12.4606200430677 2.76476439517908e-64
12.4922459822633 7.11569764620305e-65
12.5238719214589 1.82075708868719e-65
12.5554978606545 4.63195073345029e-66
12.5871237998501 1.17153554833953e-66
12.6187497390457 2.94597347420399e-67
12.6503756782413 7.36522812775797e-68
12.6820016174369 1.83075301072152e-68
12.7136275566325 4.5244068506228e-69
12.7452534958282 1.11169084013829e-69
12.7768794350238 2.71580766753003e-70
12.8085053742194 6.59642621062026e-71
12.840131313415 1.59299794335896e-71
12.8717572526106 3.82490457630996e-72
12.9033831918062 9.13118067999952e-73
12.9350091310018 2.16738593492053e-73
12.9666350701974 5.11505811007098e-74
12.998261009393 1.20025052937487e-74
13.0298869485886 2.80028505171105e-75
13.0615128877842 6.49596311500852e-76
13.0931388269798 1.4982965629704e-76
13.1247647661754 3.43610855236375e-77
13.156390705371 7.83524791959525e-78
13.1880166445666 1.77646756569801e-78
13.2196425837622 4.00481421525343e-79
13.2512685229578 8.97697211546357e-80
13.2828944621534 2.00079056468025e-80
13.314520401349 4.43403849537933e-81
13.3461463405446 9.77068842825166e-82
13.3777722797402 2.14082185622852e-82
13.4093982189358 4.66409426614067e-83
13.4410241581314 1.01038590065328e-83
13.472650097327 2.17641709445914e-84
13.5042760365226 4.66158467943867e-85
13.5359019757182 9.92803525353358e-86
13.5675279149138 2.10248541781759e-86
13.5991538541094 4.42735420189013e-87
13.630779793305 9.27040619320482e-88
13.6624057325006 1.93018121100267e-88
13.6940316716963 3.99616869680976e-89
13.7256576108919 8.2269246145431e-90
13.7572835500875 1.68414988886333e-90
13.7889094892831 3.42826991302246e-91
13.8205354284787 6.9393983816162e-92
13.8521613676743 1.39676281281873e-92
13.8837873068699 2.79562554758634e-93
13.9154132460655 5.56406600027673e-94
13.9470391852611 1.10119416848017e-94
13.9786651244567 2.1671815361611e-95
14.0102910636523 4.24119090260047e-96
14.0419170028479 8.25358923230915e-97
14.0735429420435 1.59720889903359e-97
14.1051688812391 3.07358870471542e-98
14.1367948204347 5.88161022889651e-99
14.1684207596303 1.11921743567442e-99
14.2000466988259 2.11788165736214e-100
14.2316726380215 3.9852827899392e-101
14.2632985772171 7.45741047571977e-102
14.2949245164127 1.38768086565991e-102
14.3265504556083 2.56782235026251e-103
14.3581763948039 4.72514704935058e-104
14.3898023339995 8.64652890412441e-105
14.4214282731951 1.57342301119873e-105
14.4530542123907 2.84726259968999e-106
14.4846801515863 5.12376203212005e-107
14.5163060907819 9.16918712520433e-108
14.5479320299775 1.63175222331888e-108
14.5795579691731 2.88775336279849e-109
14.6111839083687 5.08217349738083e-110
14.6428098475644 8.89453719495791e-111
14.67443578676 1.54804171720075e-111
14.7060617259556 2.67934314317765e-112
14.7376876651512 4.61170272433889e-113
14.7693136043468 7.89373348878763e-114
14.8009395435424 1.34367018648279e-114
14.832565482738 2.27453607150801e-115
14.8641914219336 3.82898568270269e-116
14.8958173611292 6.41012124189625e-117
14.9274433003248 1.06718849720035e-117
14.9590692395204 1.76688873160319e-118
14.990695178716 2.90918410176202e-119
15.0223211179116 4.76351893313328e-120
15.0539470571072 7.75675366732324e-121
15.0855729963028 1.25611160339501e-121
15.1171989354984 2.02289467311516e-122
15.148824874694 3.23978211397165e-123
15.1804508138896 5.16008055342868e-124
15.2120767530852 8.17327182404821e-125
15.2437026922808 1.28746315215501e-125
15.2753286314764 2.01685037699827e-126
15.306954570672 3.14205039218396e-127
15.3385805098676 4.86803590486937e-128
15.3702064490632 7.50060184837764e-129
15.4018323882588 1.14931930111814e-129
15.4334583274544 1.75141092023211e-130
15.46508426665 2.65423073240242e-131
15.4967102058456 4.00030445177761e-132
15.5283361450412 5.99586213206471e-133
15.5599620842368 8.93747631750066e-134
15.5915880234325 1.3249005475487e-134
15.6232139626281 1.95324708863541e-135
15.6548399018237 2.86376269492888e-136
15.6864658410193 4.17564139727139e-137
15.7180917802149 6.0550266839439e-138
15.7497177194105 8.73204544333896e-139
15.7813436586061 1.25234306812976e-139


==> Figures/AWGN/dist5_sampled_20.txt <==
% x y
0 0
0.0316259391956034 0.00146524569889742
0.0632518783912067 0.0195941835145937
0.0948778175868101 0.0829126336713904
0.126503756782413 0.219039209899579
0.158129695978017 0.447004202962271
0.18975563517362 0.774774626968871
0.221381574369223 1.19970903763782
0.253007513564827 1.71047610668878
0.28463345276043 2.28952552626201
0.316259391956034 2.91557338395617
0.347885331151637 3.56581069470595
0.37951127034724 4.21770210908566
0.411137209542844 4.85033966383283
0.442763148738447 5.44537346831758
0.47438908793405 5.98757126794868
0.506015027129654 6.46507152959312
0.537640966325257 6.86939668422823
0.56926690552086 7.19528892747972
0.600892844716464 7.44042349826437
0.632518783912067 7.60504555271258
0.66414472310767 7.69156781898734
0.695770662303274 7.70415785658886
0.727396601498877 7.64833631818259
0.75902254069448 7.53060127459953
0.790648479890084 7.35808843120915
0.822274419085687 7.13827287320687
0.853900358281291 6.8787147223702
0.885526297476894 6.58684864366662
0.917152236672497 6.26981537852329
0.948778175868101 5.93433228029394
0.980404115063704 5.58659907522173
1.01203005425931 5.23223467119846
1.04365599345491 4.87624070314776
1.07528193265051 4.5229875678562
1.10690787184612 4.17621890508261
1.13853381104172 3.83907077955668
1.17015975023732 3.51410217354556
1.20178568943293 3.20333378382766
1.23341162862853 2.90829250888672
1.26503756782413 2.63005939633416
1.29666350701974 2.36931918598839
1.32828944621534 2.12640992335385
1.35991538541094 1.90137142697673
1.39154132460655 1.69399166905081
1.42316726380215 1.50385037110161
1.45479320299775 1.3303593262068
1.48641914219336 1.17279913749541
1.51804508138896 1.03035221167133
1.54967102058456 0.90213196845001
1.58129695978017 0.787208324702383
1.61292289897577 0.684629588447207
1.64454883817137 0.59344095527969
1.67617477736698 0.512699840925925
1.70780071656258 0.441488310784463
1.73942665575818 0.378922882795978
1.77105259495379 0.324161985818045
1.80267853414939 0.276411353718016
1.83430447334499 0.234927627280284
1.8659304125406 0.199020423199066
1.8975563517362 0.168053113154455
1.9291822909318 0.141442537326626
1.96080823012741 0.118657856604572
1.99243416932301 0.0992187269541217
2.02406010851861 0.0826929585478601
2.05568604771422 0.0686938018271097
2.08731198690982 0.0568769830518379
2.11893792610542 0.0469375933908789
2.15056386530103 0.0386069184200114
2.18218980449663 0.0316492791651581
2.21381574369223 0.0258589416272746
2.24544168288784 0.0210571390786047
2.27706762208344 0.0170892403098911
2.30869356127904 0.0138220873851996
2.34031950047465 0.0111415182501297
2.37194543967025 0.00895008264711619
2.40357137886586 0.00716495411193582
2.43519731806146 0.00571603624482706
2.46682325725706 0.00454425785047028
2.49844919645267 0.00360004880638967
2.53007513564827 0.0028419865348141
2.56170107484387 0.00223560160959282
2.59332701403947 0.00175233022499303
2.62495295323508 0.00136860089274944
2.65657889243068 0.00106504273187233
2.68820483162628 0.000825802995867117
2.71983077082189 0.000637961976733848
2.75145671001749 0.000491034075973404
2.7830826492131 0.000376544590019386
2.8147085884087 0.000287672579333558
2.8463345276043 0.000218951042620861
2.87796046679991 0.000166016472773118
2.90958640599551 0.00012540070781553
2.94121234519111 9.43587921691872e-05
2.97283828438672 7.07273193737926e-05
3.00446422358232 5.28084293082531e-05
3.03609016277792 3.92752763693424e-05
3.06771610197353 2.90953680787647e-05
3.09934204116913 2.14686962955737e-05
3.13096798036473 1.57780472929021e-05
3.16259391956034 1.15492852486573e-05
3.19421985875594 8.41975983320212e-06
3.22584579795154 6.11329669262336e-06
3.25747173714714 4.42049412873696e-06
3.28909767634275 3.18327464548594e-06
3.32072361553835 2.28283067182366e-06
3.35234955473396 1.63026390749214e-06
3.38397549392956 1.1593513356429e-06
3.41560143312516 8.20981662191276e-07
3.44722737232077 5.788970976651e-07
3.47885331151637 4.06449968917607e-07
3.51047925071197 2.84144268841244e-07
3.54210518990758 1.97781226397928e-07
3.57373112910318 1.37067302086467e-07
3.60535706829878 9.45743961134686e-08
3.63698300749439 6.49669512499269e-08
3.66860894668999 4.44302632555575e-08
3.70023488588559 3.02497004195253e-08
3.7318608250812 2.05025261679743e-08
3.7634867642768 1.38333098521462e-08
3.7951127034724 9.29106740422312e-09
3.82673864266801 6.21175406842346e-09
3.85836458186361 4.13390422884238e-09
3.88999052105921 2.73837224414459e-09
3.92161646025482 1.8055058268435e-09
3.95324239945042 1.18486286003582e-09
3.98486833864602 7.73906564868285e-10
4.01649427784163 5.03093518955246e-10
4.04812021703723 3.25489651625853e-10
4.07974615623283 2.09576445819011e-10
4.11137209542844 1.34292933330185e-10
4.14299803462404 8.56362940728848e-11
4.17462397381964 5.43432025365768e-11
4.20624991301525 3.43165742948951e-11
4.23787585221085 2.15636696748985e-11
4.26950179140645 1.34831138624686e-11
4.30112773060206 8.38871232404605e-12
4.33275366979766 5.1931011674412e-12
4.36437960899326 3.19869992187988e-12
4.39600554818887 1.96030812594543e-12
4.42763148738447 1.19527608986974e-12
4.45925742658007 7.25093716363743e-13
4.49088336577568 4.37613866077191e-13
4.52250930497128 2.62753237764242e-13
4.55413524416688 1.56947438944735e-13
4.58576118336249 9.3260700385406e-14
4.61738712255809 5.51277875363004e-14
4.64901306175369 3.24159769931716e-14
4.6806390009493 1.8960665773495e-14
4.7122649401449 1.10317207881446e-14
4.7438908793405 6.38436179972009e-15
4.77551681853611 3.67507031512925e-15
4.80714275773171 2.10415232249219e-15
4.83876869692731 1.19823370178652e-15
4.87039463612292 6.78653718243789e-16
4.90202057531852 3.82284635749248e-16
4.93364651451412 2.14164246414654e-16
4.96527245370973 1.19321378248027e-16
4.99689839290533 6.6113540691668e-17
5.02852433210093 3.64294972765855e-17
5.06015027129654 1.99616453659038e-17
5.09177621049214 1.08770149386347e-17
5.12340214968774 5.89363489209316e-18
5.15502808888335 3.17546092977966e-18
5.18665402807895 1.70125861560356e-18
5.21827996727455 9.06283227395368e-19
5.24990590647016 4.80040255658311e-19
5.28153184566576 2.52814280567831e-19
5.31315778486136 1.32381085512e-19
5.34478372405697 6.89193031970707e-20
5.37640966325257 3.56727574754648e-20
5.40803560244817 1.83570822973349e-20
5.43966154164378 9.39143924925581e-21
5.47128748083938 4.77653076515246e-21
5.50291342003498 2.41510147118997e-21
5.53453935923059 1.21392277869567e-21
5.56616529842619 6.0655496233553e-22
5.59779123762179 3.01275124046595e-22
5.6294171768174 1.48751393799221e-22
5.661043116013 7.30052611643511e-23
5.6926690552086 3.56150334576993e-23
5.72429499440421 1.72698840656479e-23
5.75592093359981 8.32363807712902e-24
5.78754687279541 3.98745262178784e-24
5.81917281199102 1.89857340782147e-24
5.85079875118662 8.98462050677434e-25
5.88242469038222 4.22574798671217e-25
5.91405062957783 1.97528620657979e-25
5.94567656877343 9.17635425289891e-26
5.97730250796903 4.23657774605307e-26
6.00892844716464 1.94382102015322e-26
6.04055438636024 8.86308091310025e-27
6.07218032555584 4.01598248381846e-27
6.10380626475145 1.80829348920295e-27
6.13543220394705 8.09109768355524e-28
6.16705814314265 3.59748373241925e-28
6.19868408233826 1.58940509235946e-28
6.23031002153386 6.97760328959142e-29
6.26193596072946 3.0437252914682e-29
6.29356189992507 1.31923989493628e-29
6.32518783912067 5.68136811749503e-30
6.35681377831627 2.43099824988108e-30
6.38843971751188 1.03350053220504e-30
6.42006565670748 4.36538880700438e-31
6.45169159590308 1.83194822721629e-31
6.48331753509869 7.63789033653675e-32
6.51494347429429 3.16370195318913e-32
6.54656941348989 1.30188204693059e-32
6.5781953526855 5.32223076049003e-33
6.6098212918811 2.1614930923019e-33
6.6414472310767 8.72055727637753e-34
6.67307317027231 3.49507946069273e-34
6.70469910946791 1.39150424237993e-34
6.73632504866351 5.50324647777318e-35
6.76795098785912 2.16198497013211e-35
6.79957692705472 8.43680528401629e-36
6.83120286625032 3.27029890059442e-36
6.86282880544593 1.25913819943911e-36
6.89445474464153 4.81535584772797e-37
6.92608068383713 1.82913162797932e-37
6.95770662303274 6.90105857086178e-38
6.98933256222834 2.58602838498524e-38
7.02095850142394 9.6247700960252e-39
7.05258444061955 3.55778476113615e-39
7.08421037981515 1.30615277036285e-39
7.11583631901075 4.76240245762585e-40
7.14746225820636 1.72452256094075e-40
7.17908819740196 6.201763997803e-41
7.21071413659756 2.21492029038845e-41
7.24234007579317 7.85580082244226e-42
7.27396601498877 2.76697572794854e-42
7.30559195418437 9.67822755416969e-43
7.33721789337998 3.36166950494481e-43
7.36884383257558 1.1595141698318e-43
7.40046977177118 3.97147801320203e-44
7.43209571096679 1.35075492338122e-44
7.46372165016239 4.561866056458e-45
7.49534758935799 1.52983077948379e-45
7.5269735285536 5.09415923165099e-46
7.5585994677492 1.6843149239e-46
7.5902254069448 5.52954225111957e-47
7.62185134614041 1.80245176983077e-47
7.65347728533601 5.83364822412341e-48
7.68510322453161 1.87461677690776e-48
7.71672916372722 5.98100334081594e-49
7.74835510292282 1.89460430199945e-49
7.77998104211842 5.95853653833644e-50
7.81160698131403 1.86050581957639e-50
7.84323292050963 5.76748616112256e-51
7.87485885970523 1.77500669315987e-51
7.90648479890084 5.42331932986867e-52
7.93811073809644 1.6450382015689e-52
7.96973667729204 4.95366173982146e-53
8.00136261648765 1.48084708419776e-53
8.03298855568325 4.39462260651095e-54
8.06461449487885 1.29465631771628e-54
8.09624043407446 3.78619533236526e-55
8.12786637327006 1.0991608677014e-55
8.15949231246566 3.16754920834731e-56
8.19111825166127 9.06115454446366e-57
8.22274419085687 2.57297746477642e-57
8.25437013005248 7.25228669994547e-58
8.28599606924808 2.02905948804432e-58
8.31762200844368 5.63494604216984e-59
8.34924794763928 1.55329619921511e-59
8.38087388683489 4.24993941382701e-60
8.41249982603049 1.1541694680932e-60
8.4441257652261 3.11106643233315e-61
8.4757517044217 8.32331560373647e-62
8.5073776436173 2.21016838868173e-62
8.5390035828129 5.82493214423286e-63
8.57062952200851 1.52365802788173e-63
8.60225546120411 3.95557768512406e-64
8.63388140039972 1.01918447925681e-64
8.66550733959532 2.60621882277599e-65
8.69713327879092 6.61422406462133e-66
8.72875921798652 1.66591052237311e-66
8.76038515718213 4.16412739644208e-67
8.79201109637773 1.03297728613638e-67
8.82363703557334 2.54300291192496e-68
8.85526297476894 6.21279739028349e-69
8.88688891396454 1.5062835452842e-69
8.91851485316015 3.62410251200255e-70
8.95014079235575 8.65293501508152e-71
8.98176673155135 2.05017387704646e-71
9.01339267074696 4.82033614646037e-72
9.04501860994256 1.12465275979116e-72
9.07664454913816 2.60380967368341e-73
9.10827048833377 5.98197867629029e-74
9.13989642752937 1.36370535366909e-74
9.17152236672497 3.08483216959289e-75
9.20314830592057 6.9242562155191e-76
9.23477424511618 1.54219973197562e-76
9.26640018431178 3.40823370018551e-77
9.29802612350739 7.47368403681641e-78
9.32965206270299 1.62611827020178e-78
9.36127800189859 3.51056476825209e-79
9.3929039410942 7.51977387057934e-80
9.4245298802898 1.59819952837936e-80
9.4561558194854 3.37016502420918e-81
9.48778175868101 7.05116444332741e-82
9.51940769787661 1.46371192456657e-82
9.55103363707221 3.01460964634121e-83
9.58265957626782 6.16003112960872e-84
9.61428551546342 1.24883985461034e-84
9.64591145465902 2.51187668420536e-85
9.67753739385463 5.01248781782757e-86
9.70916333305023 9.92356123309477e-87
9.74078927224583 1.94911189358492e-87
9.77241521144144 3.79801606213281e-88
9.80404115063704 7.34215370142735e-89
9.83566708983264 1.40809729753853e-89
9.86729302902825 2.67904663196227e-90
9.89891896822385 5.0566421442842e-91
9.93054490741945 9.46835333752334e-92
9.96217084661506 1.75878583959924e-92
9.99379678581066 3.24096048614794e-93
10.0254227250063 5.92451515569035e-94
10.0570486642019 1.07435115156459e-94
10.0886746033975 1.93263631694821e-95
10.1203005425931 3.44874093639845e-96
10.1519264817887 6.10483171172196e-97
10.1835524209843 1.07197750108033e-97
10.2151783601799 1.86720791702264e-98
10.2468042993755 3.22619740428357e-99
10.2784302385711 5.5293830779844e-100
10.3100561777667 9.40039638413756e-101
10.3416821169623 1.58524242624244e-101
10.3733080561579 2.6516826720978e-102
10.4049339953535 4.39966989999517e-103
10.4365599345491 7.24081871811528e-104
10.4681858737447 1.1820087137538e-104
10.4998118129403 1.9138835589791e-105
10.5314377521359 3.07375045787554e-106
10.5630636913315 4.8963946785621e-107
10.5946896305271 7.73633776147966e-108
10.6263155697227 1.21238937926975e-108
10.6579415089183 1.88448655894525e-109
10.6895674481139 2.90525817989145e-110
10.7211933873095 4.44236008719596e-111
10.7528193265051 6.73715771799557e-112
10.7844452657007 1.0133750678061e-112
10.8160712048963 1.51178801376953e-113
10.847697144092 2.23684258041418e-114
10.8793230832876 3.28246774314384e-115
10.9109490224832 4.77730244957481e-116
10.9425749616788 6.89570948198296e-117
10.9742009008744 9.87156182208332e-118
11.00582684007 1.40152304851025e-118
11.0374527792656 1.9734170122375e-119
11.0690787184612 2.75574195990816e-120
11.1007046576568 3.81641959730391e-121
11.1323305968524 5.24165487799799e-122
11.163956536048 7.13957459518477e-123
11.1955824752436 9.64416754299347e-124
11.2272084144392 1.29194065964913e-124
11.2588343536348 1.71633763658491e-125
11.2904602928304 2.26121665491888e-126
11.322086232026 2.95432238643349e-127
11.3537121712216 3.82777890676947e-128
11.3853381104172 4.91819861421016e-129
11.4169640496128 6.26660856635115e-130
11.4485899888084 7.91814420429732e-131
11.480215928004 9.92146136095494e-132
11.5118418671996 1.23278223793768e-132
11.5434678063952 1.51898218066028e-133
11.5750937455908 1.85597319358287e-134
11.6067196847864 2.24874685383808e-135
11.638345623982 2.70182020801661e-136
11.6699715631776 3.21896686314187e-137
11.7015975023732 3.8029266041447e-138
11.7332234415688 4.45510526869323e-139
11.7648493807644 5.17527956558179e-140
11.7964753199601 5.96132397218005e-141
11.8281012591557 6.80897849231516e-142
11.8597271983513 7.71167661982547e-143
11.8913531375469 8.66045210537517e-144
11.9229790767425 9.64394091719139e-145
11.9546050159381 1.06484910805712e-145
11.9862309551337 1.16583879653487e-146
12.0178568943293 1.26561962927841e-147
12.0494828335249 1.36232130147881e-148
12.0811087727205 1.45400177553636e-149
12.1127347119161 1.53871002543804e-150
12.1443606511117 1.61455378116491e-151
12.1759865903073 1.67976906685091e-152
12.2076125295029 1.73278800881334e-153
12.2392384686985 1.77230129734387e-154
12.2708644078941 1.79731183944918e-155
12.3024903470897 1.80717653831732e-156
12.3341162862853 1.80163375775103e-157
12.3657422254809 1.78081483523901e-158
12.3973681646765 1.74523893744953e-159
12.4289941038721 1.69579153775464e-160
12.4606200430677 1.63368776163572e-161
12.4922459822633 1.5604227198093e-162
12.5238719214589 1.47771166538301e-163
12.5554978606545 1.3874233202184e-164
12.5871237998501 1.29150998452331e-165
12.6187497390457 1.19193806182169e-166
12.6503756782413 1.09062240887191e-167
12.6820016174369 9.89367486295244e-169
12.7136275566325 8.89817685843264e-170
12.7452534958282 7.93418499905829e-171
12.7768794350238 7.01389438792261e-172
12.8085053742194 6.14708851036842e-173
12.840131313415 5.34110115125706e-174
12.8717572526106 4.60088090797388e-175
12.9033831918062 3.92914274683424e-176
12.9350091310018 3.32658814243786e-177
12.9666350701974 2.79217397743317e-178
12.998261009393 2.32341045552062e-179
13.0298869485886 1.91666958944965e-180
13.0615128877842 1.56748809441941e-181
13.0931388269798 1.27085143865235e-182
13.1247647661754 1.02144906686144e-183
13.156390705371 8.13894133729726e-185
13.1880166445666 6.4290422178039e-186
13.2196425837622 5.0344228783904e-187
13.2512685229578 3.90819362743624e-188
13.2828944621534 3.00762259709014e-189
13.314520401349 2.29450720868702e-190
13.3461463405446 1.73529085991783e-191
13.3777722797402 1.30097770529183e-192
13.4093982189358 9.66896791536133e-194
13.4410241581314 7.12362506619617e-195
13.472650097327 5.20272232352709e-196
13.5042760365226 3.76675092344137e-197
13.5359019757182 2.70338458785937e-198
13.5675279149138 1.92331961890715e-199
13.5991538541094 1.35642511501906e-200
13.630779793305 9.48285175043766e-202
13.6624057325006 6.57171822297512e-203
13.6940316716963 4.51454313849595e-204
13.7256576108919 3.07426753350086e-205
13.7572835500875 2.07520294759867e-206
13.7889094892831 1.38857280763477e-207
13.8205354284787 9.21009285732079e-209
13.8521613676743 6.05542670709946e-210
13.8837873068699 3.94647189427881e-211
13.9154132460655 2.54949951916128e-212
13.9470391852611 1.63260326666315e-213
13.9786651244567 1.03629726756882e-214
14.0102910636523 6.52024895934794e-216
14.0419170028479 4.06647695665035e-217
14.0735429420435 2.51388237032674e-218
14.1051688812391 1.54043112768278e-219
14.1367948204347 9.35639446419343e-221
14.1684207596303 5.63302762388597e-222
14.2000466988259 3.36155781213308e-223
14.2316726380215 1.98839594783995e-224
14.2632985772171 1.16580786141747e-225
14.2949245164127 6.77502915796284e-227
14.3265504556083 3.90259693562414e-228
14.3581763948039 2.22819319168577e-229
14.3898023339995 1.26097617294511e-230
14.4214282731951 7.07317007832595e-232
14.4530542123907 3.93253687291561e-233
14.4846801515863 2.16711168856505e-234
14.5163060907819 1.18368975934288e-235
14.5479320299775 6.40827167733227e-237
14.5795579691731 3.43865576989883e-238
14.6111839083687 1.82885634614279e-239
14.6428098475644 9.6407748130101e-241
14.67443578676 5.03714086946293e-242
14.7060617259556 2.60852157901576e-243
14.7376876651512 1.33887898708975e-244
14.7693136043468 6.81119251429792e-246
14.8009395435424 3.43430067418867e-247
14.832565482738 1.71626839135072e-248
14.8641914219336 8.50084759959223e-250
14.8958173611292 4.17318665235918e-251
14.9274433003248 2.03048771299975e-252
14.9590692395204 9.79170521998626e-254
14.990695178716 4.67993847233683e-255
15.0223211179116 2.21689054829894e-256
15.0539470571072 1.04080437909517e-257
15.0855729963028 4.8429856626809e-259
15.1171989354984 2.23344334262451e-260
15.148824874694 1.02082866954615e-261
15.1804508138896 4.624293865766e-263
15.2120767530852 2.07611369045223e-264
15.2437026922808 9.23779842185591e-266
15.2753286314764 4.07376506832717e-267
15.306954570672 1.78045968164231e-268
15.3385805098676 7.71215048200826e-270
15.3702064490632 3.31073610063756e-271
15.4018323882588 1.40856823063855e-272
15.4334583274544 5.93928291236467e-274
15.46508426665 2.48194119929195e-275
15.4967102058456 1.02789528360252e-276
15.5283361450412 4.21895345481031e-278
15.5599620842368 1.71615947830812e-279
15.5915880234325 6.9184081668696e-281
15.6232139626281 2.76406933468044e-282
15.6548399018237 1.09442119063102e-283
15.6864658410193 4.29448868660622e-285
15.7180917802149 1.67004605787258e-286
15.7497177194105 6.43626718558324e-288
15.7813436586061 2.45825500009124e-289


==> Figures/AWGN/dist65_sampled_20.txt <==
% x y
0 0
0.0316259391956034 1.33394645833033e-143
0.0632518783912067 2.25689082971284e-124
0.0948778175868101 3.86712688379646e-113
0.126503756782413 3.54063605361955e-105
0.158129695978017 5.23001915780083e-99
0.18975563517362 5.68646098760068e-94
0.221381574369223 1.02264145400835e-89
0.253007513564827 4.93209995138741e-86
0.28463345276043 8.71250454275812e-83
0.316259391956034 6.97406810976926e-80
0.347885331151637 2.94431002091857e-77
0.37951127034724 7.33340720570852e-75
0.411137209542844 1.17330367864378e-72
0.442763148738447 1.2883134315898e-70
0.47438908793405 1.02307220111114e-68
0.506015027129654 6.12936059203684e-67
0.537640966325257 2.86783711537486e-65
0.56926690552086 1.07833016743962e-63
0.600892844716464 3.33744432456795e-62
0.632518783912067 8.67646284406462e-61
0.66414472310767 1.92773411897813e-59
0.695770662303274 3.71522485524792e-58
0.727396601498877 6.29143816435393e-57
0.75902254069448 9.46711475297571e-56
0.790648479890084 1.27839214297615e-54
0.822274419085687 1.56264073375018e-53
0.853900358281291 1.74238051050649e-52
0.885526297476894 1.78438574891261e-51
0.917152236672497 1.6887049786323e-50
0.948778175868101 1.48498706260333e-49
0.980404115063704 1.21939063142391e-48
1.01203005425931 9.39192825975779e-48
1.04365599345491 6.81266880154738e-47
1.07528193265051 4.6712095003624e-46
1.10690787184612 3.03772565706872e-45
1.13853381104172 1.87934704305969e-44
1.17015975023732 1.10923867700966e-43
1.20178568943293 6.26214492782909e-43
1.23341162862853 3.38947422951958e-42
1.26503756782413 1.76280084368835e-41
1.29666350701974 8.82701624171255e-41
1.32828944621534 4.26360440913251e-40
1.35991538541094 1.9899645662274e-39
1.39154132460655 8.98914705358309e-39
1.42316726380215 3.93592196229455e-38
1.45479320299775 1.67276409573198e-37
1.48641914219336 6.90951531121034e-37
1.51804508138896 2.77723152531898e-36
1.54967102058456 1.08747869372022e-35
1.58129695978017 4.15273789338397e-35
1.61292289897577 1.54805071250885e-34
1.64454883817137 5.63868314847958e-34
1.67617477736698 2.00859407231606e-33
1.70780071656258 7.00302725740534e-33
1.73942665575818 2.39163289549723e-32
1.77105259495379 8.00634783548748e-32
1.80267853414939 2.6290779536786e-31
1.83430447334499 8.47388041771082e-31
1.8659304125406 2.68247669934043e-30
1.8975563517362 8.34477124584613e-30
1.9291822909318 2.55243110865743e-29
1.96080823012741 7.68029820444512e-29
1.99243416932301 2.27456239866312e-28
2.02406010851861 6.63305025053764e-28
2.05568604771422 1.90552087371503e-27
2.08731198690982 5.3948391901924e-27
2.11893792610542 1.50583608471905e-26
2.15056386530103 4.14545828259896e-26
2.18218980449663 1.1259420492744e-25
2.21381574369223 3.01823728203948e-25
2.24544168288784 7.98771306350901e-25
2.27706762208344 2.08763343985644e-24
2.30869356127904 5.3898069226039e-24
2.34031950047465 1.37498403119024e-23
2.37194543967025 3.46689016276511e-23
2.40357137886586 8.64186540354245e-23
2.43519731806146 2.13010842399348e-22
2.46682325725706 5.19301541013037e-22
2.49844919645267 1.25242993463579e-21
2.53007513564827 2.98875984370865e-21
2.56170107484387 7.05855815007086e-21
2.59332701403947 1.6500915899862e-20
2.62495295323508 3.81894231544584e-20
2.65657889243068 8.75172143065037e-20
2.68820483162628 1.98622372922297e-19
2.71983077082189 4.46491167355407e-19
2.75145671001749 9.94283591603643e-19
2.7830826492131 2.1937145959277e-18
2.8147085884087 4.79600267670947e-18
2.8463345276043 1.03911233580279e-17
2.87796046679991 2.23141947933087e-17
2.90958640599551 4.74990616873747e-17
2.94121234519111 1.00235396592481e-16
2.97283828438672 2.09717407961151e-16
3.00446422358232 4.35078962214386e-16
3.03609016277792 8.95082159298702e-16
3.06771610197353 1.82624077522928e-15
3.09934204116913 3.69564970817672e-15
3.13096798036473 7.41817032048808e-15
3.16259391956034 1.47710039079763e-14
3.19421985875594 2.91784930831924e-14
3.22584579795154 5.71855465209845e-14
3.25747173714714 1.11201279510228e-13
3.28909767634275 2.14566319637331e-13
3.32072361553835 4.10835964614509e-13
3.35234955473396 7.80649587561116e-13
3.38397549392956 1.47213980157341e-12
3.41560143312516 2.75531053053574e-12
3.44722737232077 5.1185021218779e-12
3.47885331151637 9.43815910481168e-12
3.51047925071197 1.7275237301029e-11
3.54210518990758 3.13886314644e-11
3.57373112910318 5.66175125300788e-11
3.60535706829878 1.01385719645012e-10
3.63698300749439 1.80246618206481e-10
3.66860894668999 3.18154262446899e-10
3.70023488588559 5.57575716058189e-10
3.7318608250812 9.7024166988014e-10
3.7634867642768 1.67640813528352e-09
3.7951127034724 2.87618292840219e-09
3.82673864266801 4.90007437700141e-09
3.85836458186361 8.28991696281054e-09
3.88999052105921 1.39274104007821e-08
3.92161646025482 2.32366783927063e-08
3.95324239945042 3.85009526467519e-08
3.98486833864602 6.3353765291896e-08
4.01649427784163 1.03534766652754e-07
4.04812021703723 1.68043472056019e-07
4.07974615623283 2.70886363789136e-07
4.11137209542844 4.33701260355272e-07
4.14299803462404 6.89667645964236e-07
4.17462397381964 1.08928582460703e-06
4.20624991301525 1.70884834281302e-06
4.23787585221085 2.66275588390763e-06
4.26950179140645 4.12127415832993e-06
4.30112773060206 6.33592201279115e-06
4.33275366979766 9.67546495755213e-06
4.36437960899326 1.46765108982886e-05
4.39600554818887 2.211402163132e-05
4.42763148738447 3.30987264418256e-05
4.45925742658007 4.92105188763685e-05
4.49088336577568 7.26795008538896e-05
4.52250930497128 0.000106629471023802
4.55413524416688 0.000155402384906968
4.58576118336249 0.000224986667378782
4.61738712255809 0.000323577220649526
4.64901306175369 0.000462300476277095
4.6806390009493 0.000656143747802808
4.7122649401449 0.000925134216504365
4.7438908793405 0.00129581877477488
4.77551681853611 0.00180310117000642
4.80714275773171 0.00249249679137848
4.83876869692731 0.0034228672115438
4.87039463612292 0.00466969525844666
4.90202057531852 0.00632895582356191
4.93364651451412 0.00852162657236137
4.96527245370973 0.011398864918046
4.99689839290533 0.0151478517920827
5.02852433210093 0.0199982677875682
5.06015027129654 0.0262293223531841
5.09177621049214 0.0341772015319763
5.12340214968774 0.0442427345781336
5.15502808888335 0.0568990057962434
5.18665402807895 0.0726985572998309
5.21827996727455 0.0922797444089443
5.24990590647016 0.116371722674292
5.28153184566576 0.145797469844981
5.31315778486136 0.181474184437799
5.34478372405697 0.224410362758745
5.37640966325257 0.275698846618361
5.40803560244817 0.336505162891476
5.43966154164378 0.408050551126131
5.47128748083938 0.491589202765001
5.50291342003498 0.58837941906224
5.53453935923059 0.699648635179732
5.56616529842619 0.826552552058973
5.59779123762179 0.970128957842325
5.6294171768174 1.13124719440451
5.661043116013 1.31055461470133
5.6926690552086 1.50842176151326
5.72429499440421 1.7248883526057
5.75592093359981 1.95961245398528
5.78754687279541 2.21182543396131
5.81917281199102 2.48029538983981
5.85079875118662 2.76330170380116
5.88242469038222 3.05862319841014
5.91405062957783 3.36354201698146
5.94567656877343 3.67486485119645
5.97730250796903 3.98896249038105
6.00892844716464 4.30182789741801
6.04055438636024 4.60915215980596
6.07218032555584 4.9064167645876
6.10380626475145 5.18899975334871
6.13543220394705 5.4522924826177
6.16705814314265 5.69182300024065
6.19868408233826 5.90338150024155
6.23031002153386 6.08314298001986
6.26193596072946 6.22778212577956
6.29356189992507 6.33457561180529
6.32518783912067 6.40148741738423
6.35681377831627 6.42723342570781
6.38843971751188 6.41132243956861
6.42006565670748 6.35407178229769
6.45169159590308 6.25659679102739
6.48331753509869 6.12077468752874
6.51494347429429 5.94918446132324
6.54656941348989 5.74502545433683
6.5781953526855 5.51201823659798
6.6098212918811 5.25429205973107
6.6414472310767 4.97626363460659
6.67307317027231 4.68251218288137
6.70469910946791 4.37765565752165
6.73632504866351 4.06623272929255
6.76795098785912 3.75259462373675
6.79957692705472 3.44081020730987
6.83120286625032 3.13458691140377
6.86282880544593 2.83720920274488
6.89445474464153 2.55149541235814
6.92608068383713 2.27977287397012
6.95770662303274 2.02387054097946
6.98933256222834 1.78512758467442
7.02095850142394 1.56441595048747
7.05258444061955 1.36217447788952
7.08421037981515 1.17845197628033
7.11583631901075 1.01295658724681
7.14746225820636 0.865108837829975
7.17908819740196 0.73409597863497
7.21071413659756 0.618925479297151
7.24234007579317 0.518475894645724
7.27396601498877 0.431543690710585
7.30559195418437 0.356885005233197
7.33721789337998 0.293251690572777
7.36884383257558 0.23942133003809
7.40046977177118 0.194221218585705
7.43209571096679 0.156546547111216
7.46372165016239 0.125373222294467
7.49534758935799 0.0997658911502113
7.5269735285536 0.0788818243058485
7.5585994677492 0.0619713502141302
7.5902254069448 0.0483755312380402
7.62185134614041 0.0375217398645451
7.65347728533601 0.0289177374089635
7.68510322453161 0.022144786260045
7.71672916372722 0.0168502469844875
7.74835510292282 0.0127400293929678
7.77998104211842 0.00957118670694793
7.81160698131403 0.00714486777930769
7.84323292050963 0.0052997762832664
7.87485885970523 0.00390622924052316
7.90648479890084 0.00286086069963895
7.93811073809644 0.002081979611745
7.96973667729204 0.00150556330042574
8.00136261648765 0.00108184837759053
8.03298855568325 0.000772468328899633
8.06461449487885 0.000548080032092459
8.09624043407446 0.000386418961737612
8.12786637327006 0.000270723652385123
8.15949231246566 0.000188473152630129
8.19111825166127 0.000130385874933528
8.22274419085687 8.96337601278916e-05
8.25437013005248 6.12315141449061e-05
8.28599606924808 4.15664582277267e-05
8.31762200844368 2.80400017887469e-05
8.34924794763928 1.87967356045116e-05
8.38087388683489 1.25215653274786e-05
8.41249982603049 8.28913199821426e-06
8.4441257652261 5.45300886124569e-06
8.4757517044217 3.56486076513255e-06
8.5073776436173 2.3159580850016e-06
8.5390035828129 1.49521324499837e-06
8.57062952200851 9.59317759838526e-07
8.60225546120411 6.1166180580435e-07
8.63388140039972 3.87572020888791e-07
8.66550733959532 2.44055346180417e-07
8.69713327879092 1.52729099380689e-07
8.72875921798652 9.49851131654357e-08
8.76038515718213 5.8707332159253e-08
8.79201109637773 3.60607685332608e-08
8.82363703557334 2.2013355934689e-08
8.85526297476894 1.33551575601801e-08
8.88688891396454 8.05241452392797e-09
8.91851485316015 4.82525720781795e-09
8.95014079235575 2.87365723831314e-09
8.98176673155135 1.70087561993978e-09
9.01339267074696 1.00054403085152e-09
9.04501860994256 5.84963681646666e-10
9.07664454913816 3.39901955600099e-10
9.10827048833377 1.96296937315803e-10
9.13989642752937 1.12670843462848e-10
9.17152236672497 6.42762917185846e-11
9.20314830592057 3.64447045412243e-11
9.23477424511618 2.05383493546143e-11
9.26640018431178 1.15039576491468e-11
9.29802612350739 6.40446444791811e-12
9.32965206270299 3.5438502869397e-12
9.36127800189859 1.94907311881487e-12
9.3929039410942 1.06547766844839e-12
9.4245298802898 5.78931636248422e-13
9.4561558194854 3.12665671370872e-13
9.48778175868101 1.67844225092672e-13
9.51940769787661 8.95589935159627e-14
9.55103363707221 4.74998171344945e-14
9.58265957626782 2.50413625404808e-14
9.61428551546342 1.31223201389762e-14
9.64591145465902 6.83523332829568e-15
9.67753739385463 3.53907288688332e-15
9.70916333305023 1.8214721630156e-15
9.74078927224583 9.3187117138324e-16
9.77241521144144 4.73906837669036e-16
9.80404115063704 2.39572686437602e-16
9.83566708983264 1.20390535088097e-16
9.86729302902825 6.01397473830697e-17
9.89891896822385 2.98640415016879e-17
9.93054490741945 1.47420138402421e-17
9.96217084661506 7.23418885770353e-18
9.99379678581066 3.52899641550911e-18
10.0254227250063 1.71137232681349e-18
10.0570486642019 8.25036731060619e-19
10.0886746033975 3.95404077587197e-19
10.1203005425931 1.8838732740945e-19
10.1519264817887 8.92295123831262e-20
10.1835524209843 4.20160547031858e-20
10.2151783601799 1.96686959773026e-20
10.2468042993755 9.15362367745143e-21
10.2784302385711 4.23517518619537e-21
10.3100561777667 1.94811326404509e-21
10.3416821169623 8.90892273767961e-22
10.3733080561579 4.0504942676669e-22
10.4049339953535 1.83090737196132e-22
10.4365599345491 8.22818287651616e-23
10.4681858737447 3.67641393658186e-23
10.4998118129403 1.6331703197729e-23
10.5314377521359 7.21321482802169e-24
10.5630636913315 3.16752666230123e-24
10.5946896305271 1.38295940357958e-24
10.6263155697227 6.00343819616443e-25
10.6579415089183 2.59116959863842e-25
10.6895674481139 1.11198913739404e-25
10.7211933873095 4.74479975724521e-26
10.7528193265051 2.013036284077e-26
10.7844452657007 8.49191073345637e-27
10.8160712048963 3.56191109342254e-27
10.847697144092 1.48555352011429e-27
10.8793230832876 6.16062592048561e-28
10.9109490224832 2.54036674361655e-28
10.9425749616788 1.04161392553528e-28
10.9742009008744 4.24677888167309e-29
11.00582684007 1.72170510056e-29
11.0374527792656 6.94077329236991e-30
11.0690787184612 2.7823429303384e-30
11.1007046576568 1.10910045726002e-30
11.1323305968524 4.39635004313454e-31
11.163956536048 1.73292000403184e-31
11.1955824752436 6.79255793556195e-32
11.2272084144392 2.6476494451139e-32
11.2588343536348 1.02627468172673e-32
11.2904602928304 3.95591040274181e-33
11.322086232026 1.51639614553728e-33
11.3537121712216 5.78050761420063e-34
11.3853381104172 2.191341403578e-34
11.4169640496128 8.26130289804814e-35
11.4485899888084 3.09731336916731e-35
11.480215928004 1.15484448911471e-35
11.5118418671996 4.28220320617369e-36
11.5434678063952 1.57913800415897e-36
11.5750937455908 5.79142687332748e-37
11.6067196847864 2.11235724144146e-37
11.638345623982 7.66247497721467e-38
11.6699715631776 2.76435797380473e-38
11.7015975023732 9.91851364459434e-39
11.7332234415688 3.53939951804569e-39
11.7648493807644 1.2561653951224e-39
11.7964753199601 4.43406303792353e-40
11.8281012591557 1.5566760462775e-40
11.8597271983513 5.4354999107824e-41
11.8913531375469 1.88768328202893e-41
11.9229790767425 6.52034618675365e-42
11.9546050159381 2.24010077097378e-42
11.9862309551337 7.65461418998829e-43
12.0178568943293 2.60160503860828e-43
12.0494828335249 8.79478395900734e-44
12.0811087727205 2.95718276176258e-44
12.1127347119161 9.89016980250366e-45
12.1443606511117 3.29007136026109e-45
12.1759865903073 1.08864493021699e-45
12.2076125295029 3.58302567730377e-46
12.2392384686985 1.1730044538296e-46
12.2708644078941 3.81978398777806e-47
12.3024903470897 1.23728759423536e-47
12.3341162862853 3.98656194176136e-48
12.3657422254809 1.27769045567477e-48
12.3973681646765 4.07338364485732e-49
12.4289941038721 1.29178651148627e-49
12.4606200430677 4.07507078135485e-50
12.4922459822633 1.2787679546563e-50
12.5238719214589 3.99175322766017e-51
12.5554978606545 1.23952169903294e-51
12.5871237998501 3.82883124957486e-52
12.6187497390457 1.1765301880353e-52
12.6503756782413 3.59639822325185e-53
12.6820016174369 1.09361232418237e-53
12.7136275566325 3.30820938233351e-54
12.7452534958282 9.95541989795964e-55
12.7768794350238 2.98034254064454e-55
12.8085053742194 8.87596888730623e-56
12.840131313415 2.62973091346263e-56
12.8717572526106 7.75096438912199e-57
12.9033831918062 2.27275162148514e-57
12.9350091310018 6.629837868921e-58
12.9666350701974 1.92402807725697e-58
12.998261009393 5.55495203967291e-59
13.0298869485886 1.59555747966225e-59
13.0615128877842 4.55943075375677e-60
13.0931388269798 1.29621665410178e-60
13.1247647661754 3.6661997332594e-61
13.156390705371 1.03164177929775e-61
13.1880166445666 2.88814303478051e-62
13.2196425837622 8.04429751160511e-63
13.2512685229578 2.22915286332454e-63
13.2828944621534 6.14577283005205e-64
13.314520401349 1.6857791571062e-64
13.3461463405446 4.60060509150203e-65
13.3777722797402 1.24917095935972e-65
13.4093982189358 3.37461298720496e-66
13.4410241581314 9.07034353699267e-67
13.472650097327 2.42562488031688e-67
13.5042760365226 6.45395787969951e-68
13.5359019757182 1.70857331911496e-68
13.5675279149138 4.50037302226776e-69
13.5991538541094 1.17943271915667e-69
13.630779793305 3.07545897617514e-70
13.6624057325006 7.97923264831855e-71
13.6940316716963 2.05981885345661e-71
13.7256576108919 5.29073371360932e-72
13.7572835500875 1.35214724673447e-72
13.7889094892831 3.43839282283777e-73
13.8205354284787 8.69986667111331e-74
13.8521613676743 2.19026902043193e-74
13.8837873068699 5.48671260020245e-75
13.9154132460655 1.36759956735258e-75
13.9470391852611 3.3918744253156e-76
13.9786651244567 8.37060201954664e-77
14.0102910636523 2.05547294050962e-77
14.0419170028479 5.02234996976872e-78
14.0735429420435 1.22108048123531e-78
14.1051688812391 2.95410317064833e-79
14.1367948204347 7.11136546392202e-80
14.1684207596303 1.70344532437935e-80
14.2000466988259 4.06025326277386e-81
14.2316726380215 9.6300737420224e-82
14.2632985772171 2.27279087138668e-82
14.2949245164127 5.33758126650012e-83
14.3265504556083 1.24734457877293e-83
14.3581763948039 2.9005946380965e-84
14.3898023339995 6.71193891248792e-85
14.4214282731951 1.54550705114412e-85
14.4530542123907 3.54125892116113e-86
14.4846801515863 8.07438952138879e-87
14.5163060907819 1.83201337149788e-87
14.5479320299775 4.13633863800899e-88
14.5795579691731 9.29337777513142e-89
14.6111839083687 2.07779491899334e-89
14.6428098475644 4.62279732247416e-90
14.67443578676 1.02348524685895e-90
14.7060617259556 2.25493658086156e-91
14.7376876651512 4.94384122120477e-92
14.7693136043468 1.07863258109853e-92
14.8009395435424 2.34186992030351e-93
14.832565482738 5.05980252762133e-94
14.8641914219336 1.08789569704171e-94
14.8958173611292 2.32769002179602e-95
14.9274433003248 4.95619635071671e-96
14.9590692395204 1.05016753723629e-96
14.990695178716 2.21440285200347e-97
15.0223211179116 4.64669148478082e-98
15.0539470571072 9.70334318385148e-99
15.0855729963028 2.01646389534839e-99
15.1171989354984 4.17015455414662e-100
15.148824874694 8.58237736765854e-101
15.1804508138896 1.75775323878674e-101
15.2120767530852 3.58264782487019e-102
15.2437026922808 7.26686827127029e-103
15.2753286314764 1.46685921984122e-103
15.306954570672 2.94665004558015e-104
15.3385805098676 5.89072355738691e-105
15.3702064490632 1.17195149222719e-105
15.4018323882588 2.32034453939938e-106
15.4334583274544 4.57191424143483e-107
15.46508426665 8.96493870549455e-108
15.4967102058456 1.74944822508926e-108
15.5283361450412 3.39750600604237e-109
15.5599620842368 6.56637332200501e-110
15.5915880234325 1.26298418826052e-110
15.6232139626281 2.4175643919191e-111
15.6548399018237 4.60539354947141e-112
15.6864658410193 8.73101541466201e-113
15.7180917802149 1.64730037790924e-113
15.7497177194105 3.09308308428964e-114
15.7813436586061 5.77991973389069e-115


==> Figures/AWGN/dist75_sampled_20.txt <==
% x y
0 0
0.0316259391956034 1.05808824669313e-172
0.0632518783912067 1.86174394521941e-150
0.0948778175868101 1.86936974076771e-137
0.126503756782413 3.09043793414527e-128
0.158129695978017 4.32561032610819e-121
0.18975563517362 2.96459481339053e-115
0.221381574369223 2.53713438946703e-110
0.253007513564827 4.74092603916602e-106
0.28463345276043 2.77366990014705e-102
0.316259391956034 6.49818473754587e-99
0.347885331151637 7.26607563307998e-96
0.37951127034724 4.41424349193707e-93
0.411137209542844 1.60766533321364e-90
0.442763148738447 3.78907044866174e-88
0.47438908793405 6.1403677731475e-86
0.506015027129654 7.18457329094596e-84
0.537640966325257 6.31692853015158e-82
0.56926690552086 4.31401028568099e-80
0.600892844716464 2.35267674596139e-78
0.632518783912067 1.04888617538478e-76
0.66414472310767 3.90000064474182e-75
0.695770662303274 1.23038376917649e-73
0.727396601498877 3.34291956107376e-72
0.75902254069448 7.92430423185703e-71
0.790648479890084 1.65764976292812e-69
0.822274419085687 3.09088116658933e-68
0.853900358281291 5.18315811051281e-67
0.885526297476894 7.87896959411088e-66
0.917152236672497 1.09340852848747e-64
0.948778175868101 1.39409800741508e-63
0.980404115063704 1.64243268948561e-62
1.01203005425931 1.79726255738553e-61
1.04365599345491 1.83527634824499e-60
1.07528193265051 1.7563409969485e-59
1.10690787184612 1.58132668514765e-58
1.13853381104172 1.34425800299179e-57
1.17015975023732 1.08244442717858e-56
1.20178568943293 8.28111411479709e-56
1.23341162862853 6.03568935831395e-55
1.26503756782413 4.20166767942833e-54
1.29666350701974 2.80021355044632e-53
1.32828944621534 1.79051263272399e-52
1.35991538541094 1.10066183589029e-51
1.39154132460655 6.51676193051544e-51
1.42316726380215 3.72276500221489e-50
1.45479320299775 2.05521765924451e-49
1.48641914219336 1.09815525104015e-48
1.51804508138896 5.68715831060905e-48
1.54967102058456 2.85841120467754e-47
1.58129695978017 1.3960066786282e-46
1.61292289897577 6.63262746365292e-46
1.64454883817137 3.06895053541772e-45
1.67617477736698 1.38433917946588e-44
1.70780071656258 6.0933915510415e-44
1.73942665575818 2.61957377471519e-43
1.77105259495379 1.10084291205957e-42
1.80267853414939 4.52574655026925e-42
1.83430447334499 1.82159799192464e-41
1.8659304125406 7.18325325791209e-41
1.8975563517362 2.77707696618986e-40
1.9291822909318 1.05324287274608e-39
1.96080823012741 3.92106325251075e-39
1.99243416932301 1.43370805211075e-38
2.02406010851861 5.15149063989629e-38
2.05568604771422 1.81987644932822e-37
2.08731198690982 6.32408449439576e-37
2.11893792610542 2.16271527880072e-36
2.15056386530103 7.28175314920758e-36
2.18218980449663 2.41483192745307e-35
2.21381574369223 7.89082938135283e-35
2.24544168288784 2.5415879264525e-34
2.27706762208344 8.07213334617239e-34
2.30869356127904 2.52882419599883e-33
2.34031950047465 7.81691462811688e-33
2.37194543967025 2.38490503374552e-32
2.40357137886586 7.18376328767233e-32
2.43519731806146 2.13696955044838e-31
2.46682325725706 6.27949260951597e-31
2.49844919645267 1.82322296475368e-30
2.53007513564827 5.23176251091218e-30
2.56170107484387 1.4840496432188e-29
2.59332701403947 4.16232098652298e-29
2.62495295323508 1.15451517713099e-28
2.65657889243068 3.167573704485e-28
2.68820483162628 8.59802993468605e-28
2.71983077082189 2.30937637959558e-27
2.75145671001749 6.13887627645319e-27
2.7830826492131 1.61529895345381e-26
2.8147085884087 4.20779987596525e-26
2.8463345276043 1.08532693820993e-25
2.87796046679991 2.77224575817429e-25
2.90958640599551 7.0133907955154e-25
2.94121234519111 1.75754480169957e-24
2.97283828438672 4.36336151284711e-24
3.00446422358232 1.0733080606486e-23
3.03609016277792 2.61616829085309e-23
3.06771610197353 6.31964330727281e-23
3.09934204116913 1.51304027781117e-22
3.13096798036473 3.5907311813108e-22
3.16259391956034 8.44756091229038e-22
3.19421985875594 1.97031449838054e-21
3.22584579795154 4.5565231156116e-21
3.25747173714714 1.04486884555862e-20
3.28909767634275 2.37604663527518e-20
3.32072361553835 5.35853924152435e-20
3.35234955473396 1.19858270339819e-19
3.38397549392956 2.65919521587249e-19
3.41560143312516 5.85224145300052e-19
3.44722737232077 1.27765022269255e-18
3.47885331151637 2.76723576622712e-18
3.51047925071197 5.94634874921527e-18
3.54210518990758 1.26779519563691e-17
3.57373112910318 2.68204322599682e-17
3.60535706829878 5.63018706668247e-17
3.63698300749439 1.17284800389108e-16
3.66860894668999 2.42461650606379e-16
3.70023488588559 4.97446616237388e-16
3.7318608250812 1.01290997683045e-15
3.7634867642768 2.04707711706302e-15
3.7951127034724 4.106329746863e-15
3.82673864266801 8.17610091885117e-15
3.85836458186361 1.61594773455799e-14
3.88999052105921 3.17038634972493e-14
3.92161646025482 6.1746935353704e-14
3.95324239945042 1.19385305524614e-13
3.98486833864602 2.29156360549122e-13
4.01649427784163 4.36688033839349e-13
4.04812021703723 8.26192454692771e-13
4.07974615623283 1.55193462858036e-12
4.11137209542844 2.89440371099544e-12
4.14299803462404 5.35980535993727e-12
4.17462397381964 9.85492803731386e-12
4.20624991301525 1.79921179175198e-11
4.23787585221085 3.26170716929671e-11
4.26950179140645 5.87152018187438e-11
4.30112773060206 1.04956114514123e-10
4.33275366979766 1.86305148188402e-10
4.36437960899326 3.28405087536735e-10
4.39600554818887 5.7487108261017e-10
4.42763148738447 9.9934158581473e-10
4.45925742658007 1.72523163398582e-09
4.49088336577568 2.95785977319448e-09
4.52250930497128 5.03629258399169e-09
4.55413524416688 8.5163549760273e-09
4.58576118336249 1.43025004200128e-08
4.61738712255809 2.38556545916123e-08
4.64901306175369 3.95182204745414e-08
4.6806390009493 6.50182683104323e-08
4.7122649401449 1.0624548719271e-07
4.7438908793405 1.72435851412226e-07
4.77551681853611 2.7796578205494e-07
4.80714275773171 4.45047481797684e-07
4.83876869692731 7.07745265431959e-07
4.87039463612292 1.11791150463964e-06
4.90202057531852 1.75388764638804e-06
4.93364651451412 2.73315286241476e-06
4.96527245370973 4.23055812341696e-06
4.99689839290533 6.50439120466213e-06
5.02852433210093 9.93331972802384e-06
5.06015027129654 1.50683035720599e-05
5.09177621049214 2.27049106126323e-05
5.12340214968774 3.39831724495221e-05
5.15502808888335 5.05242447312353e-05
5.18665402807895 7.46157547456368e-05
5.21827996727455 0.000109460885671436
5.24990590647016 0.000159510006316443
5.28153184566576 0.000230898025788141
5.31315778486136 0.000332015613358033
5.34478372405697 0.000474247897485563
5.37640966325257 0.000672920091543209
5.40803560244817 0.000948495437354285
5.43966154164378 0.0013280765429183
5.47128748083938 0.00184726611095698
5.50291342003498 0.0025524465493823
5.53453935923059 0.00350353920057848
5.56616529842619 0.00477730194214212
5.59779123762179 0.00647121757725612
5.6294171768174 0.00870801352918114
5.661043116013 0.0116408346279819
5.6926690552086 0.0154590640321143
5.72429499440421 0.0203947515431651
5.75592093359981 0.0267295630520771
5.78754687279541 0.0348021093939047
5.81917281199102 0.0450154479515943
5.85079875118662 0.0578444772559483
5.88242469038222 0.0738428659122357
5.91405062957783 0.0936490759159597
5.94567656877343 0.117990961472451
5.97730250796903 0.147688353651389
6.00892844716464 0.183652985468145
6.04055438636024 0.226885078939865
6.07218032555584 0.278465913333777
6.10380626475145 0.339545730053539
6.13543220394705 0.411326411406187
6.16705814314265 0.495038503278639
6.19868408233826 0.591912338566669
6.23031002153386 0.703143258921069
6.26193596072946 0.829851223051921
6.29356189992507 0.973035422179282
6.32518783912067 1.1335248843898
6.35681377831627 1.31192642235038
6.38843971751188 1.50857164177452
6.42006565670748 1.72346505692549
6.45169159590308 1.95623562825035
6.48331753509869 2.20609421992633
6.51494347429429 2.47179954756624
6.54656941348989 2.7516351285172
6.5781953526855 3.0433995451556
6.6098212918811 3.34441197936512
6.6414472310767 3.65153447743419
6.67307317027231 3.96121177265634
6.70469910946791 4.26952875211042
6.73632504866351 4.57228483829799
6.76795098785912 4.86508370757158
6.79957692705472 5.14343593349132
6.83120286625032 5.40287137513309
6.86282880544593 5.63905747805514
6.89445474464153 5.84791916494574
6.92608068383713 6.02575570189634
6.95770662303274 6.16934986174457
6.98933256222834 6.27606488149285
7.02095850142394 6.34392512491846
7.05258444061955 6.37167699720332
7.08421037981515 6.35882748411155
7.11583631901075 6.30565865954262
7.14746225820636 6.21321756794771
7.17908819740196 6.08328198172751
7.21071413659756 5.91830359598436
7.24234007579317 5.72133119391384
7.27396601498877 5.49591714222912
7.30559195418437 5.2460112139391
7.33721789337998 4.97584615501069
7.36884383257558 4.68981959595486
7.40046977177118 4.39237685834575
7.43209571096679 4.08789893344818
7.46372165016239 3.78059944218174
7.49534758935799 3.47443375975845
7.5269735285536 3.17302274900473
7.5585994677492 2.87959274202772
7.5902254069448 2.59693258930151
7.62185134614041 2.32736780433211
7.65347728533601 2.07275111101937
7.68510322453161 1.83446808203639
7.71672916372722 1.61345606311944
7.74835510292282 1.4102342234054
7.77998104211842 1.22494235950285
7.81160698131403 1.0573860056555
7.84323292050963 0.907085451494626
7.87485885970523 0.773326424108583
7.90648479890084 0.655210430280039
7.93811073809644 0.551703053675457
7.96973667729204 0.461678836350929
8.00136261648765 0.383961721465398
8.03298855568325 0.317360374558383
8.06461449487885 0.260698017685887
8.09624043407446 0.212836691660572
8.12786637327006 0.172696098287503
8.15949231246566 0.139267362455774
8.19111825166127 0.111622192400369
8.22274419085687 0.0889180074974542
8.25437013005248 0.0703996509806127
8.28599606924808 0.0553983159139819
8.31762200844368 0.0433282934761541
8.34924794763928 0.0336821102392403
8.38087388683489 0.0260245626137814
8.41249982603049 0.0199860883356743
8.4441257652261 0.0152558423180221
8.4757517044217 0.0115747719109464
8.5073776436173 0.00872891809707102
8.5390035828129 0.00654310687925102
8.57062952200851 0.00487514064608085
8.60225546120411 0.0036105533898943
8.63388140039972 0.0026579564136648
8.66550733959532 0.00194497221585106
8.69713327879092 0.00141473285730755
8.72875921798652 0.00102290434828339
8.76038515718213 0.000735189398991602
8.79201109637773 0.000525256191876299
8.82363703557334 0.000373039645931291
8.85526297476894 0.000263363037016616
8.88688891396454 0.000184831018579182
8.91851485316015 0.000128949392949446
8.95014079235575 8.94318855703003e-05
8.98176673155135 6.16592684256061e-05
9.01339267074696 4.22611703766942e-05
9.04501860994256 2.87956009282914e-05
9.07664454913816 1.95054767263287e-05
9.10827048833377 1.31352134813856e-05
9.13989642752937 8.79371150405591e-06
9.17152236672497 5.85283381842817e-06
9.20314830592057 3.8727858768042e-06
9.23477424511618 2.54770138922225e-06
9.26640018431178 1.66627147736743e-06
9.29802612350739 1.08347692928648e-06
9.32965206270299 7.00446130960275e-07
9.36127800189859 4.50210365910394e-07
9.3929039410942 2.87704363174206e-07
9.4245298802898 1.82798305162796e-07
9.4561558194854 1.15477456159379e-07
9.48778175868101 7.25314174555982e-08
9.51940769787661 4.52963948580458e-08
9.55103363707221 2.81264064222896e-08
9.58265957626782 1.73653136580361e-08
9.61428551546342 1.06603985950914e-08
9.64591145465902 6.5071579803007e-09
9.67753739385463 3.9494901758939e-09
9.70916333305023 2.38356612126451e-09
9.74078927224583 1.4303903188182e-09
9.77241521144144 8.53547784216288e-10
9.80404115063704 5.06467726439327e-10
9.83566708983264 2.98834769328346e-10
9.86729302902825 1.75335822651655e-10
9.89891896822385 1.02299884165749e-10
9.93054490741945 5.93539157232535e-11
9.96217084661506 3.4245077821725e-11
9.99379678581066 1.96483596427948e-11
10.0254227250063 1.12108520592453e-11
10.0570486642019 6.36121328303687e-12
10.0886746033975 3.58950982414947e-12
10.1203005425931 2.01432266094015e-12
10.1519264817887 1.12415576402931e-12
10.1835524209843 6.23924976279351e-13
10.2151783601799 3.44390806965836e-13
10.2468042993755 1.89055322208604e-13
10.2784302385711 1.03216548142934e-13
10.3100561777667 5.60451080571407e-14
10.3416821169623 3.0266272988687e-14
10.3733080561579 1.62561588788657e-14
10.4049339953535 8.68399546696702e-15
10.4365599345491 4.61390676011317e-15
10.4681858737447 2.43820673243157e-15
10.4998118129403 1.28153254968409e-15
10.5314377521359 6.6996340055472e-16
10.5630636913315 3.4836920513057e-16
10.5946896305271 1.80177518517546e-16
10.6263155697227 9.26912058922101e-17
10.6579415089183 4.74305841689818e-17
10.6895674481139 2.41415609993168e-17
10.7211933873095 1.22226134934651e-17
10.7528193265051 6.15544685112633e-18
10.7844452657007 3.08359114021628e-18
10.8160712048963 1.53659921189703e-18
10.847697144092 7.61685961213247e-19
10.8793230832876 3.75584564389457e-19
10.9109490224832 1.84230218429079e-19
10.9425749616788 8.98959754072304e-20
10.9742009008744 4.36365875117749e-20
11.00582684007 2.10715922820026e-20
11.0374527792656 1.01224317954415e-20
11.0690787184612 4.83746879081076e-21
11.1007046576568 2.29986413260484e-21
11.1323305968524 1.08778167729437e-21
11.163956536048 5.11848827827113e-22
11.1955824752436 2.3961111138619e-22
11.2272084144392 1.11594374902564e-22
11.2588343536348 5.17073877558253e-23
11.2904602928304 2.38365095109279e-23
11.322086232026 1.09324450808816e-23
11.3537121712216 4.98863046361966e-24
11.3853381104172 2.2648505141197e-24
11.4169640496128 1.02304964756206e-24
11.4485899888084 4.59787971220781e-25
11.480215928004 2.05601834081278e-25
11.5118418671996 9.14765108308222e-26
11.5434678063952 4.04958160189848e-26
11.5750937455908 1.78374755726084e-26
11.6067196847864 7.81779003897775e-27
11.638345623982 3.409311431257e-27
11.6699715631776 1.47940158349967e-27
11.7015975023732 6.38773471996692e-28
11.7332234415688 2.74443969146461e-28
11.7648493807644 1.17330564926561e-28
11.7964753199601 4.9914173881212e-29
11.8281012591557 2.11298521134343e-29
11.8597271983513 8.90089015719345e-30
11.8913531375469 3.73112150237504e-30
11.9229790767425 1.55639146834374e-30
11.9546050159381 6.46065134076493e-31
11.9862309551337 2.66880150994983e-31
12.0178568943293 1.09709245160165e-31
12.0494828335249 4.48809059744923e-32
12.0811087727205 1.82715702567062e-32
12.1127347119161 7.40270444095397e-33
12.1443606511117 2.98476139862916e-33
12.1759865903073 1.19767192251864e-33
12.2076125295029 4.78277007218276e-34
12.2392384686985 1.90081060717287e-34
12.2708644078941 7.51830950147175e-35
12.3024903470897 2.95956470687516e-35
12.3341162862853 1.15948736042953e-35
12.3657422254809 4.52104642155189e-36
12.3973681646765 1.75448995863326e-36
12.4289941038721 6.77650807965653e-37
12.4606200430677 2.6050036818942e-37
12.4922459822633 9.96694723664686e-38
12.5238719214589 3.79552203530334e-38
12.5554978606545 1.43860144656997e-38
12.5871237998501 5.42716639258814e-39
12.6187497390457 2.03785591468398e-39
12.6503756782413 7.61632560256251e-40
12.6820016174369 2.83330410478896e-40
12.7136275566325 1.04910868666387e-40
12.7452534958282 3.86661822595884e-41
12.7768794350238 1.418500554445e-41
12.8085053742194 5.17987154816725e-42
12.840131313415 1.88279729024935e-42
12.8717572526106 6.81219442614605e-43
12.9033831918062 2.45342718180536e-43
12.9350091310018 8.79560508185654e-44
12.9666350701974 3.13883433904212e-44
12.998261009393 1.11502570006404e-44
13.0298869485886 3.94292778130241e-45
13.0615128877842 1.38795010658136e-45
13.0931388269798 4.86355204004796e-46
13.1247647661754 1.69652992214044e-46
13.156390705371 5.89116595677721e-47
13.1880166445666 2.03646180581697e-47
13.2196425837622 7.0079344508391e-48
13.2512685229578 2.40074471959183e-48
13.2828944621534 8.18742871706458e-49
13.314520401349 2.77970083118105e-49
13.3461463405446 9.39508910133413e-50
13.3777722797402 3.16125394870041e-50
13.4093982189358 1.05895324144539e-50
13.4410241581314 3.53147675022482e-51
13.472650097327 1.17246882837718e-51
13.5042760365226 3.8753848046523e-52
13.5359019757182 1.27526395914768e-52
13.5675279149138 4.17792066832213e-53
13.5991538541094 1.3626936469186e-53
13.630779793305 4.42504069714648e-54
13.6624057325006 1.43060694257014e-54
13.6940316716963 4.60479605945469e-55
13.7256576108919 1.47567406973407e-55
13.7572835500875 4.70829202716384e-56
13.7889094892831 1.49565742829882e-56
13.8205354284787 4.73041812150469e-57
13.8521613676743 1.48959571145905e-57
13.8837873068699 4.67026559919317e-58
13.9154132460655 1.45788004958306e-58
13.9470391852611 4.53118489713023e-59
13.9786651244567 1.402213848973e-59
14.0102910636523 4.32047864447467e-60
14.0419170028479 1.32546190325542e-60
14.0735429420435 4.04876913364646e-61
14.1051688812391 1.23140729575484e-61
14.1367948204347 3.72911616489538e-62
14.1684207596303 1.12444465976099e-62
14.2000466988259 3.37598660921103e-63
14.2316726380215 1.00924414374229e-63
14.2632985772171 3.00418767888459e-64
14.2949245164127 8.90421334349896e-65
14.3265504556083 2.62787116410082e-65
14.3581763948039 7.72244648476759e-66
14.3898023339995 2.25969772867651e-66
14.4214282731951 6.58404272645179e-67
14.4530542123907 1.9102226753408e-67
14.4846801515863 5.51857054257915e-68
14.5163060907819 1.58753240419903e-68
14.5479320299775 4.54751475451928e-69
14.5795579691731 1.29712921549879e-69
14.6111839083687 3.68427491434887e-70
14.6428098475644 1.04203548110325e-70
14.67443578676 2.93478756323932e-71
14.7060617259556 8.23069451819582e-72
14.7376876651512 2.29860253060386e-72
14.7693136043468 6.39235323517216e-73
14.8009395435424 1.77022721039452e-73
14.832565482738 4.88169298862909e-74
14.8641914219336 1.34056208418453e-74
14.8958173611292 3.66589652451395e-75
14.9274433003248 9.98279213010194e-76
14.9590692395204 2.70709897110644e-76
14.990695178716 7.31035075214292e-77
15.0223211179116 1.96587517230285e-77
15.0539470571072 5.26452193836439e-78
15.0855729963028 1.40394091116833e-78
15.1171989354984 3.72844024995035e-79
15.148824874694 9.86042345325183e-80
15.1804508138896 2.59690156776797e-80
15.2120767530852 6.81096191059101e-81
15.2437026922808 1.77891797521647e-81
15.2753286314764 4.62699835946746e-82
15.306954570672 1.19850577636027e-82
15.3385805098676 3.0915741579019e-83
15.3702064490632 7.94180677489663e-84
15.4018323882588 2.03170387607076e-84
15.4334583274544 5.17611901957783e-85
15.46508426665 1.31326428055644e-85
15.4967102058456 3.31822093452602e-86
15.5283361450412 8.34958681019077e-87
15.5599620842368 2.09234065139557e-87
15.5915880234325 5.22166136735889e-88
15.6232139626281 1.29776205384873e-88
15.6548399018237 3.21212639083643e-89
15.6864658410193 7.91776252089211e-90
15.7180917802149 1.94368414051765e-90
15.7497177194105 4.75185676089932e-91
15.7813436586061 1.15695496679563e-91


==> Figures/AWGN/dist85_sampled_20.txt <==
% x y
0 0
0.0316259391956034 3.33173432705676e-203
0.0632518783912067 6.09669304118254e-178
0.0948778175868101 3.58729404373936e-163
0.126503756782413 1.07083792992877e-152
0.158129695978017 1.42022282519015e-144
0.18975563517362 6.13555150548053e-138
0.221381574369223 2.49878293750799e-132
0.253007513564827 1.8090870813328e-127
0.28463345276043 3.50535099449028e-123
0.316259391956034 2.40360392406202e-119
0.347885331151637 7.11838170880435e-116
0.37951127034724 1.05480395877141e-112
0.411137209542844 8.74471868444529e-110
0.442763148738447 4.42393570561695e-107
0.47438908793405 1.46301057198302e-104
0.506015027129654 3.3431184807882e-102
0.537640966325257 5.52360261802232e-100
0.56926690552086 6.85134092144341e-98
0.600892844716464 6.5837824442633e-96
0.632518783912067 5.03360338011758e-94
0.66414472310767 3.13218355371155e-92
0.695770662303274 1.61756247926425e-90
0.727396601498877 7.05126281115362e-89
0.75902254069448 2.63311375250079e-87
0.790648479890084 8.53269928374957e-86
0.822274419085687 2.4270038030088e-84
0.853900358281291 6.12083807785139e-83
0.885526297476894 1.38106806857907e-81
0.917152236672497 2.81045160645508e-80
0.948778175868101 5.19551884136597e-79
0.980404115063704 8.78207795245997e-78
1.01203005425931 1.36531627772653e-76
1.04365599345491 1.96268516817486e-75
1.07528193265051 2.62152083338909e-74
1.10690787184612 3.26783132457791e-73
1.13853381104172 3.81700964792329e-72
1.17015975023732 4.19325424004266e-71
1.20178568943293 4.34729794004501e-70
1.23341162862853 4.26664396560824e-69
1.26503756782413 3.97562242369313e-68
1.29666350701974 3.52641452172545e-67
1.32828944621534 2.98498984169872e-66
1.35991538541094 2.41672622098395e-65
1.39154132460655 1.87547037112014e-64
1.42316726380215 1.39781516244566e-63
1.45479320299775 1.00241124254499e-62
1.48641914219336 6.92859032168936e-62
1.51804508138896 4.6232090342117e-61
1.54967102058456 2.98259053654612e-60
1.58129695978017 1.86296824581854e-59
1.61292289897577 1.12810885279566e-58
1.64454883817137 6.63081738279223e-58
1.67617477736698 3.78754520943477e-57
1.70780071656258 2.10473458093382e-56
1.73942665575818 1.13902099910478e-55
1.77105259495379 6.00870977985414e-55
1.80267853414939 3.0927297782124e-54
1.83430447334499 1.5544892675139e-53
1.8659304125406 7.63609600559454e-53
1.8975563517362 3.66881977236322e-52
1.9291822909318 1.72531345829483e-51
1.96080823012741 7.94684229925657e-51
1.99243416932301 3.58747244946893e-50
2.02406010851861 1.58824509922315e-49
2.05568604771422 6.89977741139365e-49
2.08731198690982 2.94294269154924e-48
2.11893792610542 1.23306502072512e-47
2.15056386530103 5.07766841397889e-47
2.18218980449663 2.05599834671105e-46
2.21381574369223 8.18949096104113e-46
2.24544168288784 3.21035310678103e-45
2.27706762208344 1.23904589017932e-44
2.30869356127904 4.71008830950816e-44
2.34031950047465 1.76416038097017e-43
2.37194543967025 6.51279006217737e-43
2.40357137886586 2.37061763183046e-42
2.43519731806146 8.51059530122662e-42
2.46682325725706 3.01435555108548e-41
2.49844919645267 1.05363722749532e-40
2.53007513564827 3.63554901951021e-40
2.56170107484387 1.23864211415221e-39
2.59332701403947 4.16800343182653e-39
2.62495295323508 1.38554672365066e-38
2.65657889243068 4.55118986642596e-38
2.68820483162628 1.47752460139874e-37
2.71983077082189 4.74178161345946e-37
2.75145671001749 1.5046395392151e-36
2.7830826492131 4.72161617327898e-36
2.8147085884087 1.46553338912193e-35
2.8463345276043 4.50011534580058e-35
2.87796046679991 1.36724774740917e-34
2.90958640599551 4.11089163575728e-34
2.94121234519111 1.22336676273109e-33
2.97283828438672 3.60390133863097e-33
3.00446422358232 1.05110397679013e-32
3.03609016277792 3.03552235354764e-32
3.06771610197353 8.68144621846371e-32
3.09934204116913 2.45909416826101e-31
3.13096798036473 6.89975971875648e-31
3.16259391956034 1.91786322739618e-30
3.19421985875594 5.28169390204081e-30
3.22584579795154 1.44127170572088e-29
3.25747173714714 3.89743388995153e-29
3.28909767634275 1.04451179856092e-28
3.32072361553835 2.77452956794771e-28
3.35234955473396 7.30541444373552e-28
3.38397549392956 1.90684928406002e-27
3.41560143312516 4.93445168799269e-27
3.44722737232077 1.26603596631008e-26
3.47885331151637 3.22084638071409e-26
3.51047925071197 8.12534318078664e-26
3.54210518990758 2.03278198651628e-25
3.57373112910318 5.04365930183148e-25
3.60535706829878 1.24117735301257e-24
3.63698300749439 3.02957230570179e-24
3.66860894668999 7.33522348107465e-24
3.70023488588559 1.76178980491223e-23
3.7318608250812 4.19784845394605e-23
3.7634867642768 9.92324305231955e-23
3.7951127034724 2.32732009508858e-22
3.82673864266801 5.41570245738244e-22
3.85836458186361 1.25045889712444e-21
3.88999052105921 2.8649627978948e-21
3.92161646025482 6.51360995621466e-21
3.95324239945042 1.46958684594196e-20
3.98486833864602 3.29045823126001e-20
4.01649427784163 7.31175036119035e-20
4.04812021703723 1.61252250245777e-19
4.07974615623283 3.52959345260636e-19
4.11137209542844 7.66818372350472e-19
4.14299803462404 1.65357221400565e-18
4.17462397381964 3.53940323815866e-18
4.20624991301525 7.52014192778941e-18
4.23787585221085 1.58607443349358e-17
4.26950179140645 3.32073784223192e-17
4.30112773060206 6.90193154662488e-17
4.33275366979766 1.42410774649545e-16
4.36437960899326 2.91717116909448e-16
4.39600554818887 5.93250588149804e-16
4.42763148738447 1.1977925790563e-15
4.45925742658007 2.4010536410523e-15
4.49088336577568 4.77868283801944e-15
4.52250930497128 9.44299221436156e-15
4.55413524416688 1.85274142661476e-14
4.58576118336249 3.60937608833277e-14
4.61738712255809 6.98183718306613e-14
4.64901306175369 1.34102044805416e-13
4.6806390009493 2.55762449738074e-13
4.7122649401449 4.8437444481574e-13
4.7438908793405 9.10910786262154e-13
4.77551681853611 1.7010910516687e-12
4.80714275773171 3.15459106837552e-12
4.83876869692731 5.80936783142482e-12
4.87039463612292 1.06240790314344e-11
4.90202057531852 1.92946300166182e-11
4.93364651451412 3.47992854342216e-11
4.96527245370973 6.23302267048245e-11
4.99689839290533 1.10873368360759e-10
5.02852433210093 1.95867071823856e-10
5.06015027129654 3.43642312476667e-10
5.09177621049214 5.9878108768862e-10
5.12340214968774 1.03621734534997e-09
5.15502808888335 1.78098377705907e-09
5.18665402807895 3.04018674648032e-09
5.21827996727455 5.15438095720075e-09
5.24990590647016 8.67947351724745e-09
5.28153184566576 1.45162832292563e-08
5.31315778486136 2.41138826185852e-08
5.34478372405697 3.97862403429092e-08
5.37640966325257 6.52014152658597e-08
5.40803560244817 1.06131362963411e-07
5.43966154164378 1.71592074430695e-07
5.47128748083938 2.75563423503098e-07
5.50291342003498 4.39562688249889e-07
5.53453935923059 6.96464448031072e-07
5.56616529842619 1.09612451831397e-06
5.59779123762179 1.71359235954924e-06
5.6294171768174 2.6610047900847e-06
5.661043116013 4.10466857492639e-06
5.6926690552086 6.28939084451477e-06
5.72429499440421 9.5728406461422e-06
5.75592093359981 1.44736647572962e-05
5.78754687279541 2.17382845409274e-05
5.81917281199102 3.2432821180574e-05
5.85079875118662 4.80684897969025e-05
5.88242469038222 7.07711235655544e-05
5.91405062957783 0.000103508285888675
5.94567656877343 0.000150390737655454
5.97730250796903 0.000217068860889231
6.00892844716464 0.000311248978566728
6.04055438636024 0.000443359283660424
6.07218032555584 0.000627400164533204
6.10380626475145 0.000882018872785268
6.13543220394705 0.00123185340802802
6.16705814314265 0.00170919476064861
6.19868408233826 0.00235601969910318
6.23031002153386 0.00322644741916042
6.26193596072946 0.00438967176480453
6.29356189992507 0.00593341544635466
6.32518783912067 0.00796794270228383
6.35681377831627 0.0106306511308938
6.38843971751188 0.0140912409566866
6.42006565670748 0.0185574299377653
6.45169159590308 0.0242811438701872
6.48331753509869 0.0315650660047838
6.51494347429429 0.0407693740053526
6.54656941348989 0.0523184313749851
6.5781953526855 0.0667071334084502
6.6098212918811 0.0845065384609248
6.6414472310767 0.106368347396289
6.67307317027231 0.133027732186896
6.70469910946791 0.1653039643323
6.73632504866351 0.204098261252663
6.76795098785912 0.25038826064771
6.79957692705472 0.305218555480283
6.83120286625032 0.3696867816523
6.86282880544593 0.444924851331998
6.89445474464153 0.532075070218482
6.92608068383713 0.632261067339383
6.95770662303274 0.746553698862322
6.98933256222834 0.875932357072064
7.02095850142394 1.02124241272268
7.05258444061955 1.18314983042042
7.08421037981515 1.36209430624472
7.11583631901075 1.55824256552648
7.14746225820636 1.77144370592031
7.17908819740196 2.00118865549927
7.21071413659756 2.2465759174282
7.24234007579317 2.50628577429273
7.27396601498877 2.77856501305066
7.30559195418437 3.0612239982318
7.33721789337998 3.35164756581954
7.36884383257558 3.64682074040728
7.40046977177118 3.94336970910959
7.43209571096679 4.23761784061022
7.46372165016239 4.52565584696083
7.49534758935799 4.80342448513086
7.5269735285536 5.06680752413827
7.5585994677492 5.31173210212513
7.5902254069448 5.53427310449023
7.62185134614041 5.73075784314687
7.65347728533601 5.89786713501049
7.68510322453161 6.03272888251603
7.71672916372722 6.13300045700252
7.74835510292282 6.1969365721324
7.77998104211842 6.22343989235391
7.81160698131403 6.21209232311466
7.84323292050963 6.16316573826036
7.87485885970523 6.0776117721556
7.90648479890084 5.95703119197193
7.93811073809644 5.80362422097615
7.96973667729204 5.62012396064703
8.00136261648765 5.40971571762617
8.03298855568325 5.17594554843797
8.06461449487885 4.9226216680733
8.09624043407446 4.65371251646338
8.12786637327006 4.37324523950258
8.15949231246566 4.0852081294384
8.19111825166127 3.79346020361847
8.22274419085687 3.50165060906537
8.25437013005248 3.21314995696652
8.28599606924808 2.93099505274762
8.31762200844368 2.65784783121952
8.34924794763928 2.39596866769141
8.38087388683489 2.14720364625209
8.41249982603049 1.912984851346
8.4441257652261 1.69434232732134
8.4757517044217 1.4919260345956
8.5073776436173 1.30603592506324
8.5390035828129 1.13665816127132
8.57062952200851 0.983505505824461
8.60225546120411 0.846059996960969
8.63388140039972 0.723616187503156
8.66550733959532 0.615323439782992
8.69713327879092 0.520226020479442
8.72875921798652 0.437300008994061
8.76038515718213 0.36548630504657
8.79201109637773 0.303719281906577
8.82363703557334 0.25095087017532
8.85526297476894 0.206170065344556
8.88688891396454 0.168418025495588
8.91851485316015 0.136799061209426
8.95014079235575 0.110487918186406
8.98176673155135 0.0887338163254591
9.01339267074696 0.0708617406683854
9.04501860994256 0.0562714842393459
9.07664454913816 0.0444349255024259
9.10827048833377 0.0348919891505062
9.13989642752937 0.0272456932609324
9.17152236672497 0.0211566330985976
9.20314830592057 0.0163371959938536
9.23477424511618 0.0125457460444475
9.26640018431178 0.00958096442474943
9.29802612350739 0.00727648265612745
9.32965206270299 0.00549590347074752
9.36127800189859 0.00412826749322062
9.3929039410942 0.00308399401099565
9.4245298802898 0.00229130038563995
9.4561558194854 0.00169308669407206
9.48778175868101 0.0012442593343974
9.51940769787661 0.000909458848499975
9.55103363707221 0.000661152340177972
9.58265957626782 0.000478048862972195
9.61428551546342 0.00034379633225501
9.64591145465902 0.000245920276363042
9.67753739385463 0.00017496756587334
9.70916333305023 0.000123821725202032
9.74078927224583 8.71602021583166e-05
9.77241521144144 6.10277958677486e-05
9.80404115063704 4.25041397269869e-05
9.83566708983264 2.94465818118068e-05
9.86729302902825 2.02929269685113e-05
9.89891896822385 1.39112669538211e-05
9.93054490741945 9.48651981209207e-06
9.96217084661506 6.43533935935092e-06
9.99379678581066 4.34276532655058e-06
10.0254227250063 2.91539711225173e-06
10.0570486642019 1.94702537467113e-06
10.0886746033975 1.29358249557207e-06
10.1203005425931 8.55010352723472e-07
10.1519264817887 5.62224083056944e-07
10.1835524209843 3.67802311039068e-07
10.2151783601799 2.39382563762963e-07
10.2468042993755 1.55006440465592e-07
10.2784302385711 9.98601613971646e-08
10.3100561777667 6.40068124189454e-08
10.3416821169623 4.08185598978786e-08
10.3733080561579 2.58995864585821e-08
10.4049339953535 1.63507539820648e-08
10.4365599345491 1.02706675861439e-08
10.4681858737447 6.41921068206868e-09
10.4998118129403 3.99202070514267e-09
10.5314377521359 2.47023500096356e-09
10.5630636913315 1.52098250013987e-09
10.5946896305271 9.31873050417453e-10
10.6263155697227 5.68122516032086e-10
10.6579415089183 3.44656194766783e-10
10.6895674481139 2.0806313260004e-10
10.7211933873095 1.2498999470052e-10
10.7528193265051 7.47192578915931e-11
10.7844452657007 4.44501406350508e-11
10.8160712048963 2.63149844869765e-11
10.847697144092 1.55034581283532e-11
10.8793230832876 9.0898269117265e-12
10.9109490224832 5.30383856225677e-12
10.9425749616788 3.07991479405954e-12
10.9742009008744 1.77994627055052e-12
11.00582684007 1.02376652298186e-12
11.0374527792656 5.86039434236254e-13
11.0690787184612 3.33880209072442e-13
11.1007046576568 1.89320855133636e-13
11.1323305968524 1.06845490094522e-13
11.163956536048 6.00163932254902e-14
11.1955824752436 3.35540955564303e-14
11.2272084144392 1.86719255004797e-14
11.2588343536348 1.03420483077014e-14
11.2904602928304 5.70169332702065e-15
11.322086232026 3.12886566912485e-15
11.3537121712216 1.70907716876667e-15
11.3853381104172 9.29253107962054e-16
11.4169640496128 5.02932679064875e-16
11.4485899888084 2.70953674259112e-16
11.480215928004 1.45309980320326e-16
11.5118418671996 7.75741259606726e-17
11.5434678063952 4.12254310338878e-17
11.5750937455908 2.18095239964641e-17
11.6067196847864 1.14859155370681e-17
11.638345623982 6.02184068087054e-18
11.6699715631776 3.14298897681965e-18
11.7015975023732 1.63309755897829e-18
11.7332234415688 8.44778353818221e-19
11.7648493807644 4.35051308698625e-19
11.7964753199601 2.23054450709971e-19
11.8281012591557 1.13856978248033e-19
11.8597271983513 5.78618575090308e-20
11.8913531375469 2.92761952846627e-20
11.9229790767425 1.4747961992432e-20
11.9546050159381 7.39690488559613e-21
11.9862309551337 3.69380720792019e-21
12.0178568943293 1.83658092827056e-21
12.0494828335249 9.09207554948523e-22
12.0811087727205 4.48165642809957e-22
12.1127347119161 2.1995916055161e-22
12.1443606511117 1.07492682854289e-22
12.1759865903073 5.23063557818165e-23
12.2076125295029 2.53439362081179e-23
12.2392384686985 1.22276504117383e-23
12.2708644078941 5.87444142191227e-24
12.3024903470897 2.81028264967086e-24
12.3341162862853 1.33874697448157e-24
12.3657422254809 6.35063661889303e-25
12.3973681646765 2.99993220233314e-25
12.4289941038721 1.41119216556324e-25
12.4606200430677 6.61068567187465e-26
12.4922459822633 3.08388060113011e-26
12.5238719214589 1.43266394147885e-26
12.5554978606545 6.62814243585951e-27
12.5871237998501 3.05383120963672e-27
12.6187497390457 1.40122815385833e-27
12.6503756782413 6.40306943062293e-28
12.6820016174369 2.91398939634543e-28
12.7136275566325 1.32072670176157e-28
12.7452534958282 5.9616707379576e-29
12.7768794350238 2.68014209013167e-29
12.8085053742194 1.20001642454377e-29
12.840131313415 5.35131848302671e-30
12.8717572526106 2.37674894002385e-30
12.9033831918062 1.05137912541459e-30
12.9350091310018 4.63226628010996e-31
12.9666350701974 2.03277993931904e-31
12.998261009393 8.88493842813952e-32
13.0298869485886 3.86803301474862e-32
13.0615128877842 1.6772664737668e-32
13.0931388269798 7.2442681664676e-33
13.1247647661754 3.11653427388323e-33
13.156390705371 1.33548364487839e-33
13.1880166445666 5.70031455917499e-34
13.2196425837622 2.42357753910266e-34
13.2512685229578 1.0264010668396e-34
13.2828944621534 4.32995658514061e-35
13.314520401349 1.81953500511525e-35
13.3461463405446 7.61643661109812e-36
13.3777722797402 3.17586381933913e-36
13.4093982189358 1.31915119674225e-36
13.4410241581314 5.45825659054079e-37
13.472650097327 2.24980021052216e-37
13.5042760365226 9.23779921618942e-38
13.5359019757182 3.77860533272146e-38
13.5675279149138 1.53970261374075e-38
13.5991538541094 6.25011879556243e-39
13.630779793305 2.52749078840707e-39
13.6624057325006 1.01822676801844e-39
13.6940316716963 4.08654940293966e-40
13.7256576108919 1.63391691768632e-40
13.7572835500875 6.50830319078389e-41
13.7889094892831 2.58269876080807e-41
13.8205354284787 1.02106042475986e-41
13.8521613676743 4.02165070074444e-42
13.8837873068699 1.57810511926665e-42
13.9154132460655 6.16949493838177e-43
13.9470391852611 2.40297240846391e-43
13.9786651244567 9.3247412941448e-44
14.0102910636523 3.60509690487485e-44
14.0419170028479 1.38864907240457e-44
14.0735429420435 5.32925766948273e-45
14.1051688812391 2.03771183175064e-45
14.1367948204347 7.76289670430083e-46
14.1684207596303 2.94654416589788e-46
14.2000466988259 1.11432862760979e-46
14.2316726380215 4.19882567908074e-47
14.2632985772171 1.57637531711806e-47
14.2949245164127 5.89673478344316e-48
14.3265504556083 2.19779244496776e-48
14.3581763948039 8.16183397382191e-49
14.3898023339995 3.02007469353234e-49
14.4214282731951 1.11347192558845e-49
14.4530542123907 4.0904895899811e-50
14.4846801515863 1.49729881683846e-50
14.5163060907819 5.46111773543065e-51
14.5479320299775 1.98471032062177e-51
14.5795579691731 7.18716924724895e-52
14.6111839083687 2.59338120714083e-52
14.6428098475644 9.32449116696402e-53
14.67443578676 3.34069428688308e-53
14.7060617259556 1.19262419450446e-53
14.7376876651512 4.24256229498301e-54
14.7693136043468 1.50387928807623e-54
14.8009395435424 5.31202654907378e-55
14.832565482738 1.86970177179103e-55
14.8641914219336 6.55770062143012e-56
14.8958173611292 2.29192414955849e-56
14.9274433003248 7.98216192529215e-57
14.9590692395204 2.77022254621527e-57
14.990695178716 9.58042508245574e-58
15.0223211179116 3.30166509425937e-58
15.0539470571072 1.13386531204649e-58
15.0855729963028 3.88036152850766e-59
15.1171989354984 1.32332709753162e-59
15.148824874694 4.49726528653535e-60
15.1804508138896 1.52306364410417e-60
15.2120767530852 5.14017334647476e-61
15.2437026922808 1.72873944127287e-61
15.2753286314764 5.79395659437336e-62
15.306954570672 1.93515913177619e-62
15.3385805098676 6.44103524564775e-63
15.3702064490632 2.1364561215703e-63
15.4018323882588 7.06209122118407e-64
15.4334583274544 2.32635192104839e-64
15.46508426665 7.63698470418316e-65
15.4967102058456 2.49847199032972e-65
15.5283361450412 8.14581826969632e-66
15.5599620842368 2.64669682704002e-66
15.5915880234325 8.57007209134291e-67
15.6232139626281 2.76552171949273e-67
15.6548399018237 8.89372064633183e-68
15.6864658410193 2.85039580193698e-68
15.7180917802149 9.10423722224018e-69
15.7497177194105 2.89801131703859e-69
15.7813436586061 9.19339845638734e-70


==> Figures/AWGN/dist95_sampled_20.txt <==
% x y
0 0
0.0316259391956034 3.15024188438182e-235
0.0632518783912067 5.99506331047578e-207
0.0948778175868101 2.06711105283641e-190
0.126503756782413 1.11417274504547e-178
0.158129695978017 1.40020185226617e-169
0.18975563517362 3.81300111907584e-162
0.221381574369223 7.38990161395613e-156
0.253007513564827 2.0729118267867e-150
0.28463345276043 1.33025013887855e-145
0.316259391956034 2.66967761363049e-141
0.347885331151637 2.09405312638678e-137
0.37951127034724 7.56854298084087e-134
0.411137209542844 1.42830548381533e-130
0.442763148738447 1.55099357245995e-127
0.47438908793405 1.04670816026505e-124
0.506015027129654 4.6711909633815e-122
0.537640966325257 1.4503203978397e-119
0.56926690552086 3.26734538628158e-117
0.600892844716464 5.53240223363925e-115
0.632518783912067 7.25361813735157e-113
0.66414472310767 7.55361413421751e-111
0.695770662303274 6.38567190048848e-109
0.727396601498877 4.46614626395052e-107
0.75902254069448 2.62726068406634e-105
0.790648479890084 1.31887965613621e-103
0.822274419085687 5.72247191935668e-102
0.853900358281291 2.1704630120972e-100
0.885526297476894 7.26918645409093e-99
0.917152236672497 2.16917620044423e-97
0.948778175868101 5.81419517788268e-96
0.980404115063704 1.41004203611106e-94
1.01203005425931 3.11444075785855e-93
1.04365599345491 6.3026744929832e-92
1.07528193265051 1.17495938036426e-90
1.10690787184612 2.02778883744365e-89
1.13853381104172 3.25453502301168e-88
1.17015975023732 4.877775921659e-87
1.20178568943293 6.85291123170162e-86
1.23341162862853 9.05672109420595e-85
1.26503756782413 1.12957124402325e-83
1.29666350701974 1.33352338038904e-82
1.32828944621534 1.49428483987456e-81
1.35991538541094 1.59340459394765e-80
1.39154132460655 1.6207410205876e-79
1.42316726380215 1.57600988273384e-78
1.45479320299775 1.46811169952172e-77
1.48641914219336 1.31265648335529e-76
1.51804508138896 1.1285396116863e-75
1.54967102058456 9.34517912833258e-75
1.58129695978017 7.46532077809608e-74
1.61292289897577 5.76157838398643e-73
1.64454883817137 4.30198915092124e-72
1.67617477736698 3.1117034777369e-71
1.70780071656258 2.18303476527887e-70
1.73942665575818 1.48716067407408e-69
1.77105259495379 9.84832043054973e-69
1.80267853414939 6.3462735451478e-68
1.83430447334499 3.98334554388622e-67
1.8659304125406 2.4375113480122e-66
1.8975563517362 1.45542524736607e-65
1.9291822909318 8.48657699927763e-65
1.96080823012741 4.8362685242019e-64
1.99243416932301 2.69551336504106e-63
2.02406010851861 1.47037191089689e-62
2.05568604771422 7.85512898829501e-62
2.08731198690982 4.11235891106562e-61
2.11893792610542 2.11104588157334e-60
2.15056386530103 1.06320689932784e-59
2.18218980449663 5.25634276612192e-59
2.21381574369223 2.5522089519838e-58
2.24544168288784 1.21765857711193e-57
2.27706762208344 5.71099158592584e-57
2.30869356127904 2.63429571965918e-56
2.34031950047465 1.19554471822915e-55
2.37194543967025 5.34057640508303e-55
2.40357137886586 2.349070612696e-54
2.43519731806146 1.01776288528462e-53
2.46682325725706 4.34499684582493e-53
2.49844919645267 1.82838435350735e-52
2.53007513564827 7.58607361665738e-52
2.56170107484387 3.10433313206156e-51
2.59332701403947 1.25327285091967e-50
2.62495295323508 4.9930713236715e-50
2.65657889243068 1.96357838766262e-49
2.68820483162628 7.6242223533901e-49
2.71983077082189 2.92356963113495e-48
2.75145671001749 1.10739134374277e-47
2.7830826492131 4.14432220429364e-47
2.8147085884087 1.53271505449819e-46
2.8463345276043 5.60288583883166e-46
2.87796046679991 2.02482628659071e-45
2.90958640599551 7.23550892238735e-45
2.94121234519111 2.55700757491095e-44
2.97283828438672 8.93819148543639e-44
3.00446422358232 3.09095037321239e-43
3.03609016277792 1.05761172780462e-42
3.06771610197353 3.58110171474424e-42
3.09934204116913 1.20012061339158e-41
3.13096798036473 3.98116434152515e-41
3.16259391956034 1.30746176454531e-40
3.19421985875594 4.25143915811765e-40
3.22584579795154 1.36893620214029e-39
3.25747173714714 4.36536738215936e-39
3.28909767634275 1.37878580792945e-38
3.32072361553835 4.31377375818036e-38
3.35234955473396 1.33704731610474e-37
3.38397549392956 4.10589255395517e-37
3.41560143312516 1.24933996073185e-36
3.44722737232077 3.76708289457308e-36
3.47885331151637 1.12569030456635e-35
3.51047925071197 3.33394256502303e-35
3.54210518990758 9.78717987860108e-35
3.57373112910318 2.84807076977952e-34
3.60535706829878 8.21617962491483e-34
3.63698300749439 2.34988157469243e-33
3.66860894668999 6.66359674485229e-33
3.70023488588559 1.87364267173044e-32
3.7318608250812 5.22405485090358e-32
3.7634867642768 1.44443538411915e-31
3.7951127034724 3.96080519066454e-31
3.82673864266801 1.07718032723183e-30
3.85836458186361 2.90560515038127e-30
3.88999052105921 7.7741130047685e-30
3.92161646025482 2.06325618259106e-29
3.95324239945042 5.43206179300067e-29
3.98486833864602 1.41875012632059e-28
4.01649427784163 3.67617759446082e-28
4.04812021703723 9.45051352801981e-28
4.07974615623283 2.41046600735797e-27
4.11137209542844 6.10029697460892e-27
4.14299803462404 1.53187164726256e-26
4.17462397381964 3.81708380660646e-26
4.20624991301525 9.43832331651699e-26
4.23787585221085 2.31593958472278e-25
4.26950179140645 5.63954010475818e-25
4.30112773060206 1.36288312879371e-24
4.33275366979766 3.26878161380373e-24
4.36437960899326 7.78106447224685e-24
4.39600554818887 1.83836167094858e-23
4.42763148738447 4.31096345054889e-23
4.45925742658007 1.00341682108298e-22
4.49088336577568 2.31826937639617e-22
4.52250930497128 5.31659251485379e-22
4.55413524416688 1.21032201842614e-21
4.58576118336249 2.73512619797294e-21
4.61738712255809 6.13582776786762e-21
4.64901306175369 1.36646491436075e-20
4.6806390009493 3.02108700313135e-20
4.7122649401449 6.63096929096449e-20
4.7438908793405 1.44493791956727e-19
4.77551681853611 3.12599909475244e-19
4.80714275773171 6.71436359729215e-19
4.83876869692731 1.43187742865191e-18
4.87039463612292 3.03179773845285e-18
4.90202057531852 6.37376733416951e-18
4.93364651451412 1.3304599180332e-17
4.96527245370973 2.75755898969106e-17
4.99689839290533 5.67509184322433e-17
5.02852433210093 1.15972097452564e-16
5.06015027129654 2.35328198127486e-16
5.09177621049214 4.74178019096352e-16
5.12340214968774 9.48774187946026e-16
5.15502808888335 1.88514674143368e-15
5.18665402807895 3.71958982779145e-15
5.21827996727455 7.28818074904473e-15
5.24990590647016 1.418155642819e-14
5.28153184566576 2.74041105966306e-14
5.31315778486136 5.25897180673034e-14
5.34478372405697 1.00227166866942e-13
5.37640966325257 1.89703618453649e-13
5.40803560244817 3.56596685262603e-13
5.43966154164378 6.657273631306e-13
5.47128748083938 1.23435120443364e-12
5.50291342003498 2.2730555534718e-12
5.53453935923059 4.15734425196453e-12
5.56616529842619 7.55200307677832e-12
5.59779123762179 1.36255517321571e-11
5.6294171768174 2.44172799417852e-11
5.661043116013 4.34607421400771e-11
5.6926690552086 7.68349896376863e-11
5.72429499440421 1.3492371945191e-10
5.75592093359981 2.35337005879687e-10
5.78754687279541 4.0772752903866e-10
5.81917281199102 7.01670056849099e-10
5.85079875118662 1.19945544346806e-09
5.88242469038222 2.03670768538042e-09
5.91405062957783 3.4353564186975e-09
5.94567656877343 5.75596976218514e-09
5.97730250796903 9.58018443367543e-09
6.00892844716464 1.58395537479944e-08
6.04055438636024 2.60154140783317e-08
6.07218032555584 4.24465385544412e-08
6.10380626475145 6.87990667822899e-08
6.13543220394705 1.1077876698456e-07
6.16705814314265 1.77202233526157e-07
6.19868408233826 2.81595367812053e-07
6.23031002153386 4.44560048422683e-07
6.26193596072946 6.97250639237197e-07
6.29356189992507 1.08644045823934e-06
6.32518783912067 1.68184671373512e-06
6.35681377831627 2.58663600188816e-06
6.38843971751188 3.95237012450473e-06
6.42006565670748 6.00009658569092e-06
6.45169159590308 9.04986675618189e-06
6.48331753509869 1.35617087004381e-05
6.51494347429429 2.01920262730516e-05
6.54656941348989 2.98705795163139e-05
6.5781953526855 4.39046631915051e-05
6.6098212918811 6.41188788129069e-05
6.6414472310767 9.30410242950235e-05
6.67307317027231 0.000134147127830194
6.70469910946791 0.000192181536044403
6.73632504866351 0.00027357121355727
6.76795098785912 0.000386956970577944
6.79957692705472 0.00054386811119112
6.83120286625032 0.000759570835411283
6.86282880544593 0.00105412441305174
6.89445474464153 0.00145368237887777
6.92608068383713 0.00199207839199055
6.95770662303274 0.00271273748328757
6.98933256222834 0.00367095262045106
7.02095850142394 0.00493656320980553
7.05258444061955 0.00659706563109888
7.08421037981515 0.00876117544315245
7.11583631901075 0.011562845805891
7.14746225820636 0.015165726320527
7.17908819740196 0.0197680204338879
7.21071413659756 0.0256076675653539
7.24234007579317 0.0329677383092178
7.27396601498877 0.0421818879817739
7.30559195418437 0.0536396664753114
7.33721789337998 0.0677914324898347
7.36884383257558 0.0851525700071564
7.40046977177118 0.106306657257193
7.43209571096679 0.131907196904067
7.46372165016239 0.162677484746729
7.49534758935799 0.199408177213244
7.5269735285536 0.242952119759356
7.5585994677492 0.294216023199502
7.5902254069448 0.354148626704575
7.62185134614041 0.423725067483182
7.65347728533601 0.503927289501863
7.68510322453161 0.595720466795692
7.71672916372722 0.700025588777729
7.74835510292282 0.817688551051343
7.77998104211842 0.949446308815862
7.81160698131403 1.09589087200943
7.84323292050963 1.25743214079944
7.87485885970523 1.43426078423973
7.90648479890084 1.62631254020156
7.93811073809644 1.83323544716885
7.96973667729204 2.05436159497368
8.00136261648765 2.28868499050963
8.03298855568325 2.53484706702939
8.06461449487885 2.79113121650668
8.09624043407446 3.05546749274718
8.12786637327006 3.32544832235963
8.15949231246566 3.59835568033192
8.19111825166127 3.87119975078028
8.22274419085687 4.14076861995913
8.25437013005248 4.4036880600304
8.28599606924808 4.65648998312864
8.31762200844368 4.89568770177504
8.34924794763928 5.11785574906563
8.38087388683489 5.31971171354695
8.41249982603049 5.49819734884243
8.4441257652261 5.65055614133455
8.4757517044217 5.77440456873748
8.5073776436173 5.86779445946312
8.5390035828129 5.92926416131175
8.57062952200851 5.9578766352351
8.60225546120411 5.95324308643777
8.63388140039972 5.915531306447
8.66550733959532 5.84545849783888
8.69713327879092 5.74426895795338
8.72875921798652 5.61369757894449
8.76038515718213 5.45592065041464
8.79201109637773 5.27349590261704
8.82363703557334 5.06929408257912
8.85526297476894 4.84642459823339
8.88688891396454 4.60815788904852
8.91851485316015 4.35784718481482
8.95014079235575 4.09885220275821
8.98176673155135 3.83446711850238
9.01339267074696 3.56785484489718
9.04501860994256 3.30198928431614
9.07664454913816 3.0396068068402
9.10827048833377 2.78316777169243
9.13989642752937 2.5348284746504
9.17152236672497 2.2964234903667
9.20314830592057 2.06945800312864
9.23477424511618 1.85510939653253
9.26640018431178 1.65423711171391
9.29802612350739 1.4673995908405
9.32965206270299 1.29487699911531
9.36127800189859 1.13669836241366
9.3929039410942 0.992671763563046
9.4245298802898 0.86241630035018
9.4561558194854 0.74539461302056
9.48778175868101 0.640944927752133
9.51940769787661 0.548311724471588
9.55103363707221 0.466674311938614
9.58265957626782 0.395172770619894
9.61428551546342 0.332930896158489
9.64591145465902 0.279075936395832
9.67753739385463 0.232755057766782
9.70916333305023 0.193148598983872
9.74078927224583 0.159480269360469
9.77241521144144 0.131024525422252
9.80404115063704 0.107111413347157
9.83566708983264 0.087129197933436
9.86729302902825 0.0705251135867069
9.89891896822385 0.0568045720417481
9.93054490741945 0.0455291482015589
9.96217084661506 0.0363136426035269
9.99379678581066 0.0288224894805408
10.0254227250063 0.0227657457765568
10.0570486642019 0.0178948610578112
10.0886746033975 0.0139983928992309
10.1203005425931 0.0108977984850889
10.1519264817887 0.0084434019185963
10.1835524209843 0.00651060880399141
10.2151783601799 0.00499641544995999
10.2468042993755 0.00381623968591208
10.2784302385711 0.00290108371500784
10.3100561777667 0.00219502642633729
10.3416821169623 0.00165303282224996
10.3733080561579 0.00123906128955327
10.4049339953535 0.000924444929858839
10.4365599345491 0.00068652063840809
10.4681858737447 0.000507478675988722
10.4998118129403 0.000373405743574409
10.5314377521359 0.000273495716333361
10.5630636913315 0.00019940394297876
10.5946896305271 0.000144723137080946
10.6263155697227 0.000104561194516416
10.6579415089183 7.52036239081365e-05
10.6895674481139 5.38455704670106e-05
10.7211933873095 3.83805757657597e-05
10.7528193265051 2.72352006223235e-05
10.7844452657007 1.92404202807396e-05
10.8160712048963 1.3532271277693e-05
10.847697144092 9.47559030783492e-06
10.8793230832876 6.60584769386208e-06
10.9109490224832 4.58505754822193e-06
10.9425749616788 3.16856207360549e-06
10.9742009008744 2.18015850911852e-06
11.00582684007 1.49358367651471e-06
11.0374527792656 1.0188116125447e-06
11.0690787184612 6.91971555042171e-07
11.1007046576568 4.67971925188151e-07
11.1323305968524 3.15134329847339e-07
11.163956536048 2.11311501698743e-07
11.1955824752436 1.41094207739895e-07
11.2272084144392 9.38125568589788e-08
11.2588343536348 6.21134412541049e-08
11.2904602928304 4.09534142025628e-08
11.322086232026 2.688943002881e-08
11.3537121712216 1.75819514100275e-08
11.3853381104172 1.14486312319068e-08
11.4169640496128 7.42417270527029e-09
11.4485899888084 4.79465705247837e-09
11.480215928004 3.08381962751038e-09
11.5118418671996 1.97537364780619e-09
11.5434678063952 1.26021696084338e-09
11.5750937455908 8.00726215576526e-10
11.6067196847864 5.06724962245189e-10
11.638345623982 3.19386762897178e-10
11.6699715631776 2.00504766483945e-10
11.7015975023732 1.25372548022388e-10
11.7332234415688 7.80830785081921e-11
11.7648493807644 4.84389657777142e-11
11.7964753199601 2.99311197112091e-11
11.8281012591557 1.84224723923147e-11
11.8597271983513 1.1294743330645e-11
11.8913531375469 6.8978690243402e-12
11.9229790767425 4.19633588353396e-12
11.9546050159381 2.54301445685163e-12
11.9862309551337 1.53517270096384e-12
12.0178568943293 9.23213142135047e-13
12.0494828335249 5.53081995777175e-13
12.0811087727205 3.30085397351627e-13
12.1127347119161 1.96254110547896e-13
12.1443606511117 1.16244723848345e-13
12.1759865903073 6.85955785658058e-14
12.2076125295029 4.03267938700821e-14
12.2392384686985 2.36195840653598e-14
12.2708644078941 1.3782817948713e-14
12.3024903470897 8.01303850011962e-15
12.3341162862853 4.64147537605123e-15
12.3657422254809 2.67867870444235e-15
12.3973681646765 1.54027071259691e-15
12.4289941038721 8.82452662634996e-16
12.4606200430677 5.03743828558497e-16
12.4922459822633 2.8652202759836e-16
12.5238719214589 1.62383616081894e-16
12.5554978606545 9.16997681152014e-17
12.5871237998501 5.15990833269967e-17
12.6187497390457 2.89313900190616e-17
12.6503756782413 1.61642658585926e-17
12.6820016174369 8.99928090582684e-18
12.7136275566325 4.99264283330771e-18
12.7452534958282 2.76013131121919e-18
12.7768794350238 1.52058671991991e-18
12.8085053742194 8.34796184066679e-19
12.840131313415 4.56712709782655e-19
12.8717572526106 2.49003039259115e-19
12.9033831918062 1.35291525082452e-19
12.9350091310018 7.32565355149949e-20
12.9666350701974 3.95309637158573e-20
12.998261009393 2.12593035189708e-20
13.0298869485886 1.13942721091955e-20
13.0615128877842 6.08632784807419e-21
13.0931388269798 3.2401158207897e-21
13.1247647661754 1.71912460327352e-21
13.156390705371 9.09077596764435e-22
13.1880166445666 4.79122360154617e-22
13.2196425837622 2.51680096471859e-22
13.2512685229578 1.31769006672037e-22
13.2828944621534 6.87613851533658e-23
13.314520401349 3.57641442794563e-23
13.3461463405446 1.85407725205604e-23
13.3777722797402 9.58052753317231e-24
13.4093982189358 4.93443499834861e-24
13.4410241581314 2.53324158753647e-24
13.472650097327 1.29631834110489e-24
13.5042760365226 6.61221962116314e-25
13.5359019757182 3.36192518881913e-25
13.5675279149138 1.70387829109765e-25
13.5991538541094 8.60802218693308e-26
13.630779793305 4.33497860587509e-26
13.6624057325006 2.17617469760777e-26
13.6940316716963 1.08900073105629e-26
13.7256576108919 5.43243524053656e-27
13.7572835500875 2.70145181787118e-27
13.7889094892831 1.33918458268287e-27
13.8205354284787 6.61802529183186e-28
13.8521613676743 3.26035842324236e-28
13.8837873068699 1.60123598823759e-28
13.9154132460655 7.83975510283758e-29
13.9470391852611 3.8265804556409e-29
13.9786651244567 1.86202023334605e-29
14.0102910636523 9.03289762339647e-30
14.0419170028479 4.36860553777621e-30
14.0735429420435 2.10637401819264e-30
14.1051688812391 1.01253227804052e-30
14.1367948204347 4.85251366777356e-31
14.1684207596303 2.3185309031934e-31
14.2000466988259 1.10446237406196e-31
14.2316726380215 5.24547130942028e-32
14.2632985772171 2.48380362368245e-32
14.2949245164127 1.17260758150299e-32
14.3265504556083 5.51943149895595e-33
14.3581763948039 2.59027378247053e-33
14.3898023339995 1.21202083116053e-33
14.4214282731951 5.65445780034952e-34
14.4530542123907 2.63021743502865e-34
14.4846801515863 1.21987527591412e-34
14.5163060907819 5.64112268685348e-35
14.5479320299775 2.60102905851061e-35
14.5795579691731 1.19579729763846e-35
14.6111839083687 5.48157997331937e-36
14.6428098475644 2.50549096939128e-36
14.67443578676 1.14188367362742e-36
14.7060617259556 5.18914507645833e-37
14.7376876651512 2.35135195580512e-37
14.7693136043468 1.06240536566029e-37
14.8009395435424 4.78648306451944e-38
14.832565482738 2.15030111936845e-38
14.8641914219336 9.63255072917174e-39
14.8958173611292 4.30274237909719e-39
14.9274433003248 1.91652330224998e-39
14.9590692395204 8.51236525094636e-40
14.990695178716 3.77013071555082e-40
15.0223211179116 1.66508022725653e-40
15.0539470571072 7.33312458703843e-41
15.0855729963028 3.22048006723916e-41
15.1171989354984 1.4103674888384e-41
15.148824874694 6.15923127918721e-42
15.1804508138896 2.68228968408125e-42
15.2120767530852 1.16485573961642e-42
15.2437026922808 5.04461727121975e-43
15.2753286314764 2.17859345214187e-43
15.306954570672 9.382494114651e-44
15.3385805098676 4.02955184339669e-44
15.3702064490632 1.72581287202232e-44
15.4018323882588 7.37108300539278e-45
15.4334583274544 3.13958060999247e-45
15.46508426665 1.3335729394738e-45
15.4967102058456 5.64896307569661e-46
15.5283361450412 2.38632457765841e-46
15.5599620842368 1.00531246019715e-46
15.5915880234325 4.22362460787781e-47
15.6232139626281 1.76963679890367e-47
15.6548399018237 7.39433985194435e-48
15.6864658410193 3.0812925403267e-48
15.7180917802149 1.2805204080303e-48
15.7497177194105 5.30715630028223e-49
15.7813436586061 2.19361686824614e-49


==> Figures/AWGN/expected_values_128_latex.txt <==
% x y
1 0.16718999903151
2 0.33294454094706
3 0.496643453758435
4 0.657782222068228
5 0.815950867967798
6 0.970836278059086
7 1.12221523811704
8 1.26994471975136
9 1.41395079303665
10 1.55421722779881
11 1.69077453651653
12 1.82368993877721
13 1.95305850741229
14 2.07899559265004
15 2.20163050771869
16 2.32110138838634
17 2.43755110009825
18 2.5511240505185
19 2.66196376475438
20 2.77021108940929
21 2.87600290551209
22 2.97947124635751
23 3.08074273240207
24 3.17993825050281
25 3.27717281830314
26 3.37255558630013
27 3.46618994001635
28 3.55817367286851
29 3.64859920702303
30 3.73755384485965
31 3.82512003795788
32 3.91137566386343
33 3.99639430351512
34 4.08024551424523
35 4.16299509481512
36 4.2447053401382
37 4.32543528422201
38 4.40524093053553
39 4.48417546948997
40 4.56228948307223
41 4.63963113692494
42 4.71624636033733
43 4.79217901471982
44 4.86747105121202
45 4.94216265810393
46 5.01629239877361
47 5.08989734083152
48 5.163013177151
49 5.23567433945522
50 5.30791410507822
51 5.37976469752202
52 5.45125738136785
53 5.52242255210181
54 5.59328982136376
55 5.66388809810641
56 5.7342456661422
57 5.80439025850752
58 5.87434912907513
59 5.94414912181614
60 6.01381673810736
61 6.08337820246052
62 6.15285952704569
63 6.2222865753769
64 6.29168512552301
65 6.36108093320757
66 6.4304997951733
67 6.49996761318505
68 6.56951045906342
69 6.63915464116153
70 6.70892677270615
71 6.7788538424751
72 6.84896328827836
73 6.91928307379447
74 6.98984176932254
75 7.0606686370846
76 7.13179372177677
77 7.20324794713727
78 7.27506321939288
79 7.34727253855259
80 7.41991011863206
81 7.49301151804485
82 7.56661378155765
83 7.64075559541112
84 7.71547745743662
85 7.79082186427953
86 7.86683351816503
87 7.94355955603609
88 8.02104980434824
89 8.09935706337685
90 8.1785374255514
91 8.2586506331444
92 8.33976048162041
93 8.42193527615119
94 8.50524835026106
95 8.58977865737239
96 8.67561144825008
97 8.76283905013233
98 8.85156176680257
99 8.94188892327609
100 9.03394008434365
101 9.12784648338639
102 9.22375270709742
103 9.32181869378649
104 9.42222211874707
105 9.52516126111825
106 9.63085847485148
107 9.73956442451255
108 9.8515632991344
109 9.96717929033031
110 10.0867847240419
111 10.2108103834883
112 10.3397587773231
113 10.4742214297115
114 10.6149017602726
115 10.7626458882604
116 10.918484923682
117 11.0836943383032
118 11.2598794848297
119 11.4491025275215
120 11.6540776252267
121 11.8784840926167
122 12.1274956637789
123 12.4087352340304
124 12.7341487082727
125 13.1241265889609
126 13.6181827444618
127 14.310854717746
128 15.5523937235798


==> Figures/AWGN/expected_values_osd_128.txt <==
% x y
1 6.34366818921688
2 6.37840220091786
3 6.41314349591641
4 6.44789532230684
5 6.48266093760315
6 6.51744361079915
7 6.55224662446391
8 6.58707327686309
9 6.62192688410384
10 6.65681078232017
11 6.69172832989481
12 6.72668290972125
13 6.7616779315132
14 6.79671683416094
15 6.83180308814839
16 6.86694019801646
17 6.90213170490849
18 6.93738118916199
19 6.97269227299434
20 7.00806862325193
21 7.04351395425398
22 7.07903203072586
23 7.11462667081878
24 7.15030174925297
25 7.186061200555
26 7.22190902241624
27 7.25784927919436
28 7.29388610551958
29 7.33002371007876
30 7.36626637952665
31 7.4026184825774
32 7.439084474267
33 7.47566890039161
34 7.51237640217283
35 7.5492117210936
36 7.58617970401039
37 7.62328530846565
38 7.66053360827802
39 7.69792979941842
40 7.73547920615632
41 7.77318728754562
42 7.81105964423578
43 7.84910202565154
44 7.88732033755479
45 7.92572065002245
46 7.96430920588205
47 8.00309242960825
48 8.04207693674058
49 8.08126954385166
50 8.12067727911833
51 8.16030739351118
52 8.20016737269397
53 8.24026494964718
54 8.28060811810334
55 8.32120514683424
56 8.36206459489148
57 8.4031953278358
58 8.4446065350762
59 8.48630774838735
60 8.52830886172146
61 8.57062015241438
62 8.61325230392268
63 8.65621643020676
64 8.6995241019394
65 8.74318737467057
66 8.78721881916978
67 8.8316315541222
68 8.87643928141066
69 8.92165632427103
70 8.96729766853522
71 9.01337900735871
72 9.05991678972808
73 9.10692827317284
74 9.15443158112846
75 9.2024457654528
76 9.25099087465764
77 9.30008802852622
78 9.34975949982689
79 9.40002880396198
80 9.4509207975071
81 9.50246178673354
82 9.55467964734608
83 9.6076039568687
84 9.66126614135128
85 9.7156996382631
86 9.77094007783907
87 9.82702548539662
88 9.88399650768502
89 9.94189666673781
90 10.0007726454085
91 10.0606746094591
92 10.1216565720174
93 10.1837768072921
94 10.2470983218042
95 10.3116893931061
96 10.377624187918
97 10.4449834743027
98 10.5138554456765
99 10.584336678505
100 10.6565332507607
101 10.7305620548352
102 10.8065523471769
103 10.8846475880468
104 10.9650076395634
105 11.0478114095667
106 11.1332600550693
107 11.2215808945845
108 11.3130322272492
109 11.4079093249368
110 11.5065519592882
111 11.6093539640576
112 11.7167755347379
113 11.8293592688328
114 11.9477514087038
115 12.0727304653769
116 12.2052465503564
117 12.3464766430413
118 12.4979042772038
119 12.6614379393592
120 12.8395933400169
121 13.0357862249721
122 13.2548279331203
123 13.5038207327207
124 13.7939182286569
125 14.144205649632
126 14.5917798310164
127 15.2257560428177
128 16.3784609374527


==> Figures/AWGN/grand_awgn.txt <==
% numPatterns EWvsBINARY EWvsORB EWvsHW EWvsILWO
100 59 98 15 74
1000 40.7 93.6 19.5 70.1
10000 32.01 86.74 11.38 67.53
100000 21.92 82.084 10.056 65.036
1000000 14.4804 77.3984 7.7882 63.1229


==> Figures/AWGN/grand_awgn_7.txt <==
% numPatterns EWvsBINARY EWvsORB EWvsHW EWvsILWO EWvsISTEP
100 41 71 30 81 0
1000 22.9 58.1 39.4 70.3 73.4
10000 15.28 49.33 28.4 62.94 0
100000 9.23 43.83 27.603 59.224 0
1000000 4.1176 31.5617 28.7496 51.1321 0


==> Figures/AWGN/osd_awgn.txt <==
%numPatterns EWvsBINARY EWvsORB EWvsHW EWvsILWO
100 28 53 72 65
1000 5.5 18.2 76.5 40
10000 4.44 20.54 56.4 49.42
100000 3.159 22.593 55.852 56.847
1000000 2.1699 24.0129 60.7732 61.6557


==> Figures/AWGN/posd_awgn.txt <==
% numPatterns EWvsBINARY EWvsORB EWvsHW EWvsILWO
100 58 94 31 76
1000 37 87 24.9 73.1
10000 28.42 80.55 25.81 70.29
100000 19.728 78.412 22.417 68.223
1000000 13.59 77.1808 20.4671 66.6198


==> Figures/Mixture_of_Gaussians/GRAND/Expected_GRAND_llr.txt <==
i L
1.000000 0.288854
2.000000 0.327613
3.000000 0.640716
4.000000 1.136379
5.000000 1.247662
6.000000 1.618664
7.000000 1.875417
8.000000 1.900302
9.000000 2.497502
10.000000 2.629261
11.000000 2.788958
12.000000 3.008687
13.000000 3.422710
14.000000 3.433553
15.000000 3.685486
16.000000 3.755842
17.000000 4.023918
18.000000 4.240934
19.000000 4.263472
20.000000 4.418559
21.000000 4.566133
22.000000 4.690915
23.000000 4.778542
24.000000 4.798404
25.000000 4.809875
26.000000 4.892690
27.000000 4.893839
28.000000 4.976763
29.000000 5.052789
30.000000 5.122329
31.000000 5.186507
32.000000 5.246142
33.000000 5.301842
34.000000 5.342245
35.000000 5.354063
36.000000 5.403157
37.000000 5.449401
38.000000 5.493018
39.000000 5.534185
40.000000 5.564110
41.000000 5.573047
42.000000 5.609721
43.000000 5.644298
44.000000 5.644953
45.000000 5.676848
46.000000 5.688139
47.000000 5.707420
48.000000 5.736045
49.000000 5.762731
50.000000 5.766716
51.000000 5.787469
52.000000 5.810225
53.000000 5.819263
54.000000 5.830942
55.000000 5.849533
56.000000 5.855000
57.000000 5.865877
58.000000 5.878984
59.000000 5.879811
60.000000 5.891120
61.000000 5.894266
62.000000 5.899518
63.000000 5.902811
64.000000 5.904629
65.000000 5.905953
66.000000 6.013447
67.000000 6.254089
68.000000 6.915424
69.000000 7.291629
70.000000 7.495851
71.000000 8.065700
72.000000 8.610157
73.000000 8.629756
74.000000 9.094786
75.000000 9.597086
76.000000 10.008450
77.000000 10.009202
78.000000 10.464244
79.000000 10.817338
80.000000 11.224576
81.000000 11.411547
82.000000 11.534986
83.000000 11.893988
84.000000 12.176051
85.000000 12.489181
86.000000 12.754924
87.000000 12.820755
88.000000 13.025991
89.000000 13.284801
90.000000 13.518343
91.000000 13.777192
92.000000 13.977790
93.000000 14.222429
94.000000 14.241786
95.000000 14.413500
96.000000 14.686558
97.000000 14.832544
98.000000 15.118027
99.000000 15.240315
100.000000 15.541573
101.000000 15.591237
102.000000 15.640963
103.000000 15.961721
104.000000 16.037790
105.000000 16.382189
106.000000 16.433564
107.000000 16.804678
108.000000 16.820933
109.000000 16.830770
110.000000 17.220556
111.000000 17.231790
112.000000 17.558167
113.000000 17.564631
114.000000 17.639058
115.000000 18.055200
116.000000 18.483183
117.000000 18.926493
118.000000 19.389392
119.000000 19.877283
120.000000 20.397291
121.000000 20.959230
122.000000 21.577336
123.000000 22.273653
124.000000 23.085422
125.000000 24.084137
126.000000 25.439069
127.000000 27.767920


==> Figures/Mixture_of_Gaussians/GRAND/grand_custom_2.txt <==
% numPatterns EWvsBINARY EWvsORB EWvsHW EWvsILWO EWvsISTEP
100 63 94 14 69 34
1000 37.8 80.7 30.1 66.5 68.1
10000 24.35 62.31 17.08 57.87 NaN
100000 13.705 52.25 16.854 53.639 NaN
1000000 7.5612 46.5116 11.8381 51.6144 NaN


==> Figures/Mixture_of_Gaussians/GRAND/grand_llr.txt <==
% x L
-5.000000 -31.650515
-4.989990 -31.492104
-4.979980 -31.333693
-4.969970 -31.175282
-4.959960 -31.016871
-4.949950 -30.858460
-4.939940 -30.700049
-4.929930 -30.541638
-4.919920 -30.383227
-4.909910 -30.224816
-4.899900 -30.066405
-4.889890 -29.907994
-4.879880 -29.749583
-4.869870 -29.591172
-4.859860 -29.432761
-4.849850 -29.274350
-4.839840 -29.115939
-4.829830 -28.957528
-4.819820 -28.799117
-4.809810 -28.640706
-4.799800 -28.482295
-4.789790 -28.323884
-4.779780 -28.165473
-4.769770 -28.007062
-4.759760 -27.848651
-4.749750 -27.690240
-4.739740 -27.531829
-4.729730 -27.373418
-4.719720 -27.215007
-4.709710 -27.056596
-4.699700 -26.898185
-4.689690 -26.739774
-4.679680 -26.581363
-4.669670 -26.422952
-4.659660 -26.264541
-4.649650 -26.106131
-4.639640 -25.947720
-4.629630 -25.789309
-4.619620 -25.630898
-4.609610 -25.472487
-4.599600 -25.314076
-4.589590 -25.155665
-4.579580 -24.997254
-4.569570 -24.838843
-4.559560 -24.680432
-4.549550 -24.522021
-4.539540 -24.363610
-4.529530 -24.205199
-4.519520 -24.046788
-4.509510 -23.888377
-4.499499 -23.729966
-4.489489 -23.571555
-4.479479 -23.413144
-4.469469 -23.254733
-4.459459 -23.096322
-4.449449 -22.937911
-4.439439 -22.779500
-4.429429 -22.621089
-4.419419 -22.462678
-4.409409 -22.304267
-4.399399 -22.145856
-4.389389 -21.987445
-4.379379 -21.829034
-4.369369 -21.670623
-4.359359 -21.512212
-4.349349 -21.353801
-4.339339 -21.195390
-4.329329 -21.036979
-4.319319 -20.878568
-4.309309 -20.720157
-4.299299 -20.561746
-4.289289 -20.403335
-4.279279 -20.244924
-4.269269 -20.086513
-4.259259 -19.928102
-4.249249 -19.769691
-4.239239 -19.611280
-4.229229 -19.452869
-4.219219 -19.294458
-4.209209 -19.136047
-4.199199 -18.977636
-4.189189 -18.819225
-4.179179 -18.660814
-4.169169 -18.502403
-4.159159 -18.343992
-4.149149 -18.185581
-4.139139 -18.027170
-4.129129 -17.868759
-4.119119 -17.710348
-4.109109 -17.551937
-4.099099 -17.393526
-4.089089 -17.235115
-4.079079 -17.076704
-4.069069 -16.918293
-4.059059 -16.759882
-4.049049 -16.601471
-4.039039 -16.443060
-4.029029 -16.284649
-4.019019 -16.126238
-4.009009 -15.967827
-3.998999 -15.809416
-3.988989 -15.651005
-3.978979 -15.492594
-3.968969 -15.334183
-3.958959 -15.175772
-3.948949 -15.017361
-3.938939 -14.858950
-3.928929 -14.700540
-3.918919 -14.542129
-3.908909 -14.383718
-3.898899 -14.225307
-3.888889 -14.066896
-3.878879 -13.908485
-3.868869 -13.750074
-3.858859 -13.591663
-3.848849 -13.433252
-3.838839 -13.274841
-3.828829 -13.116430
-3.818819 -12.958019
-3.808809 -12.799608
-3.798799 -12.641197
-3.788789 -12.482786
-3.778779 -12.324375
-3.768769 -12.165964
-3.758759 -12.007553
-3.748749 -11.849142
-3.738739 -11.690731
-3.728729 -11.532320
-3.718719 -11.373909
-3.708709 -11.215498
-3.698699 -11.057087
-3.688689 -10.898676
-3.678679 -10.740265
-3.668669 -10.581854
-3.658659 -10.423443
-3.648649 -10.265032
-3.638639 -10.106621
-3.628629 -9.948210
-3.618619 -9.789799
-3.608609 -9.631388
-3.598599 -9.472977
-3.588589 -9.314566
-3.578579 -9.156155
-3.568569 -8.997744
-3.558559 -8.839333
-3.548549 -8.680922
-3.538539 -8.522511
-3.528529 -8.364100
-3.518519 -8.205689
-3.508509 -8.047278
-3.498498 -7.888867
-3.488488 -7.730456
-3.478478 -7.572045
-3.468468 -7.413634
-3.458458 -7.255223
-3.448448 -7.096812
-3.438438 -6.938401
-3.428428 -6.779990
-3.418418 -6.621579
-3.408408 -6.463168
-3.398398 -6.304757
-3.388388 -6.146346
-3.378378 -5.987935
-3.368368 -5.829524
-3.358358 -5.671113
-3.348348 -5.512702
-3.338338 -5.354291
-3.328328 -5.195880
-3.318318 -5.037469
-3.308308 -4.879058
-3.298298 -4.720647
-3.288288 -4.562236
-3.278278 -4.403825
-3.268268 -4.245414
-3.258258 -4.087003
-3.248248 -3.928592
-3.238238 -3.770181
-3.228228 -3.611770
-3.218218 -3.453359
-3.208208 -3.294949
-3.198198 -3.136538
-3.188188 -2.978127
-3.178178 -2.819716
-3.168168 -2.661305
-3.158158 -2.502894
-3.148148 -2.344483
-3.138138 -2.186072
-3.128128 -2.027661
-3.118118 -1.869250
-3.108108 -1.710839
-3.098098 -1.552428
-3.088088 -1.394017
-3.078078 -1.235606
-3.068068 -1.077195
-3.058058 -0.918784
-3.048048 -0.760373
-3.038038 -0.601962
-3.028028 -0.443551
-3.018018 -0.285140
-3.008008 -0.126729
-2.997998 0.031682
-2.987988 0.190093
-2.977978 0.348504
-2.967968 0.506915
-2.957958 0.665326
-2.947948 0.823737
-2.937938 0.982148
-2.927928 1.140559
-2.917918 1.298970
-2.907908 1.457381
-2.897898 1.615792
-2.887888 1.774203
-2.877878 1.932614
-2.867868 2.091025
-2.857858 2.249436
-2.847848 2.407847
-2.837838 2.566258
-2.827828 2.724669
-2.817818 2.883080
-2.807808 3.041491
-2.797798 3.199902
-2.787788 3.358313
-2.777778 3.516724
-2.767768 3.675135
-2.757758 3.833546
-2.747748 3.991957
-2.737738 4.150368
-2.727728 4.308779
-2.717718 4.467190
-2.707708 4.625601
-2.697698 4.784012
-2.687688 4.942423
-2.677678 5.100834
-2.667668 5.259245
-2.657658 5.417656
-2.647648 5.576067
-2.637638 5.734478
-2.627628 5.892889
-2.617618 6.051300
-2.607608 6.209711
-2.597598 6.368122
-2.587588 6.526533
-2.577578 6.684944
-2.567568 6.843355
-2.557558 7.001766
-2.547548 7.160177
-2.537538 7.318588
-2.527528 7.476999
-2.517518 7.635410
-2.507508 7.793821
-2.497497 7.952231
-2.487487 8.110642
-2.477477 8.269053
-2.467467 8.427464
-2.457457 8.585875
-2.447447 8.744286
-2.437437 8.902697
-2.427427 9.061108
-2.417417 9.219519
-2.407407 9.377930
-2.397397 9.536341
-2.387387 9.694752
-2.377377 9.853163
-2.367367 10.011574
-2.357357 10.169985
-2.347347 10.328396
-2.337337 10.486807
-2.327327 10.645218
-2.317317 10.803629
-2.307307 10.962040
-2.297297 11.120451
-2.287287 11.278862
-2.277277 11.437273
-2.267267 11.595684
-2.257257 11.754095
-2.247247 11.912506
-2.237237 12.070917
-2.227227 12.229328
-2.217217 12.387739
-2.207207 12.546150
-2.197197 12.704561
-2.187187 12.862972
-2.177177 13.021383
-2.167167 13.179794
-2.157157 13.338205
-2.147147 13.496616
-2.137137 13.655027
-2.127127 13.813438
-2.117117 13.971849
-2.107107 14.130260
-2.097097 14.288671
-2.087087 14.447082
-2.077077 14.605493
-2.067067 14.763904
-2.057057 14.922315
-2.047047 15.080726
-2.037037 15.239137
-2.027027 15.397548
-2.017017 15.555959
-2.007007 15.714370
-1.996997 15.872781
-1.986987 16.031192
-1.976977 16.189603
-1.966967 16.348014
-1.956957 16.506425
-1.946947 16.664836
-1.936937 16.823247
-1.926927 16.981658
-1.916917 17.140068
-1.906907 17.298479
-1.896897 17.456889
-1.886887 17.615299
-1.876877 17.773707
-1.866867 17.932112
-1.856857 18.090509
-1.846847 18.248893
-1.836837 18.407247
-1.826827 18.565541
-1.816817 18.723714
-1.806807 18.881640
-1.796797 19.039070
-1.786787 19.195504
-1.776777 19.349959
-1.766767 19.500502
-1.756757 19.643421
-1.746747 19.771764
-1.736737 19.873198
-1.726727 19.927850
-1.716717 19.908838
-1.706707 19.789849
-1.696697 19.559030
-1.686687 19.227024
-1.676677 18.819507
-1.666667 18.363221
-1.656657 17.878057
-1.646647 17.376318
-1.636637 16.864872
-1.626627 16.347353
-1.616617 15.825675
-1.606607 15.300918
-1.596597 14.773810
-1.586587 14.244975
-1.576577 13.715040
-1.566567 13.184686
-1.556557 12.654642
-1.546547 12.125675
-1.536537 11.598566
-1.526527 11.074085
-1.516517 10.552973
-1.506507 10.035928
-1.496496 9.523591
-1.486486 9.016546
-1.476476 8.515315
-1.466466 8.020360
-1.456456 7.532089
-1.446446 7.050853
-1.436436 6.576960
-1.426426 6.110674
-1.416416 5.652222
-1.406406 5.201799
-1.396396 4.759572
-1.386386 4.325683
-1.376376 3.900254
-1.366366 3.483388
-1.356356 3.075175
-1.346346 2.675690
-1.336336 2.284999
-1.326326 1.903156
-1.316316 1.530209
-1.306306 1.166198
-1.296296 0.811159
-1.286286 0.465122
-1.276276 0.128111
-1.266266 -0.199851
-1.256256 -0.518745
-1.246246 -0.828556
-1.236236 -1.129269
-1.226226 -1.420873
-1.216216 -1.703358
-1.206206 -1.976716
-1.196196 -2.240939
-1.186186 -2.496023
-1.176176 -2.741962
-1.166166 -2.978753
-1.156156 -3.206394
-1.146146 -3.424883
-1.136136 -3.634221
-1.126126 -3.834406
-1.116116 -4.025440
-1.106106 -4.207326
-1.096096 -4.380067
-1.086086 -4.543667
-1.076076 -4.698131
-1.066066 -4.843465
-1.056056 -4.979679
-1.046046 -5.106781
-1.036036 -5.224782
-1.026026 -5.333696
-1.016016 -5.433538
-1.006006 -5.524327
-0.995996 -5.606083
-0.985986 -5.678831
-0.975976 -5.742600
-0.965966 -5.797423
-0.955956 -5.843340
-0.945946 -5.880396
-0.935936 -5.908645
-0.925926 -5.928149
-0.915916 -5.938980
-0.905906 -5.941225
-0.895896 -5.934984
-0.885886 -5.920372
-0.875876 -5.897529
-0.865866 -5.866613
-0.855856 -5.827813
-0.845846 -5.781347
-0.835836 -5.727471
-0.825826 -5.666480
-0.815816 -5.598715
-0.805806 -5.524570
-0.795796 -5.444493
-0.785786 -5.358990
-0.775776 -5.268631
-0.765766 -5.174043
-0.755756 -5.075910
-0.745746 -4.974961
-0.735736 -4.871957
-0.725726 -4.767670
-0.715716 -4.662858
-0.705706 -4.558230
-0.695696 -4.454417
-0.685686 -4.351938
-0.675676 -4.251172
-0.665666 -4.152341
-0.655656 -4.055496
-0.645646 -3.960525
-0.635636 -3.867169
-0.625626 -3.775041
-0.615616 -3.683661
-0.605606 -3.592488
-0.595596 -3.500949
-0.585586 -3.408466
-0.575576 -3.314483
-0.565566 -3.218475
-0.555556 -3.119963
-0.545546 -3.018520
-0.535536 -2.913769
-0.525526 -2.805386
-0.515516 -2.693093
-0.505506 -2.576657
-0.495495 -2.455884
-0.485485 -2.330614
-0.475475 -2.200715
-0.465465 -2.066080
-0.455455 -1.926624
-0.445445 -1.782279
-0.435435 -1.632988
-0.425425 -1.478709
-0.415415 -1.319408
-0.405405 -1.155059
-0.395395 -0.985640
-0.385385 -0.811136
-0.375375 -0.631535
-0.365365 -0.446827
-0.355355 -0.257006
-0.345345 -0.062068
-0.335335 0.137990
-0.325325 0.343167
-0.315315 0.553460
-0.305305 0.768861
-0.295295 0.989354
-0.285285 1.214909
-0.275275 1.445473
-0.265265 1.680951
-0.255255 1.921173
-0.245245 2.165838
-0.235235 2.414402
-0.225225 2.665892
-0.215215 2.918570
-0.205205 3.169353
-0.195195 3.412878
-0.185185 3.640150
-0.175175 3.837101
-0.165165 3.984274
-0.155155 4.060004
-0.145145 4.048343
-0.135135 3.947436
-0.125125 3.770418
-0.115115 3.537860
-0.105105 3.269288
-0.095095 2.979167
-0.085085 2.676797
-0.075075 2.367684
-0.065065 2.054931
-0.055055 1.740240
-0.045045 1.424526
-0.035035 1.108277
-0.025025 0.791750
-0.015015 0.475079
-0.005005 0.158333
0.005005 -0.158450
0.015015 -0.475252
0.025025 -0.792065
0.035035 -1.108882
0.045045 -1.425701
0.055055 -1.742522
0.065065 -2.059343
0.075075 -2.376165
0.085085 -2.692987
0.095095 -3.009808
0.105105 -3.326629
0.115115 -3.643450
0.125125 -3.960268
0.135135 -4.277083
0.145145 -4.593889
0.155155 -4.910679
0.165165 -5.227436
0.175175 -5.544123
0.185185 -5.860670
0.195195 -6.176934
0.205205 -6.492626
0.215215 -6.807177
0.225225 -7.119456
0.235235 -7.427261
0.245245 -7.726369
0.255255 -8.008943
0.265265 -8.261286
0.275275 -8.461914
0.285285 -8.583173
0.295295 -8.600480
0.305305 -8.506304
0.315315 -8.315333
0.325325 -8.054495
0.335335 -7.749517
0.345345 -7.418674
0.355355 -7.072987
0.365365 -6.718518
0.375375 -6.358462
0.385385 -5.994509
0.395395 -5.627640
0.405405 -5.258549
0.415415 -4.887853
0.425425 -4.516189
0.435435 -4.144248
0.445445 -3.772769
0.455455 -3.402522
0.465465 -3.034289
0.475475 -2.668835
0.485485 -2.306893
0.495495 -1.949150
0.505506 -1.596238
0.515516 -1.248727
0.525526 -0.907127
0.535536 -0.571890
0.545546 -0.243409
0.555556 0.077970
0.565566 0.391950
0.575576 0.698276
0.585586 0.996725
0.595596 1.287110
0.605606 1.569270
0.615616 1.843065
0.625626 2.108378
0.635636 2.365109
0.645646 2.613171
0.655656 2.852491
0.665666 3.083006
0.675676 3.304663
0.685686 3.517414
0.695696 3.721222
0.705706 3.916052
0.715716 4.101875
0.725726 4.278667
0.735736 4.446406
0.745746 4.605074
0.755756 4.754655
0.765766 4.895136
0.775776 5.026506
0.785786 5.148755
0.795796 5.261876
0.805806 5.365860
0.815816 5.460704
0.825826 5.546403
0.835836 5.622954
0.845846 5.690353
0.855856 5.748601
0.865866 5.797697
0.875876 5.837641
0.885886 5.868434
0.895896 5.890080
0.905906 5.902581
0.915916 5.905942
0.925926 5.900169
0.935936 5.885268
0.945946 5.861247
0.955956 5.828117
0.965966 5.785889
0.975976 5.734576
0.985986 5.674195
0.995996 5.604764
1.006006 5.526305
1.016016 5.438844
1.026026 5.342410
1.036036 5.237038
1.046046 5.122768
1.056056 4.999647
1.066066 4.867731
1.076076 4.727083
1.086086 4.577779
1.096096 4.419907
1.106106 4.253570
1.116116 4.078890
1.126126 3.896007
1.136136 3.705088
1.146146 3.506325
1.156156 3.299945
1.166166 3.086209
1.176176 2.865424
1.186186 2.637939
1.196196 2.404159
1.206206 2.164543
1.216216 1.919611
1.226226 1.669942
1.236236 1.416178
1.246246 1.159011
1.256256 0.899178
1.266266 0.637445
1.276276 0.374583
1.286286 0.111342
1.296296 -0.151582
1.306306 -0.413576
1.316316 -0.674149
1.326326 -0.932951
1.336336 -1.189795
1.346346 -1.444662
1.356356 -1.697695
1.366366 -1.949183
1.376376 -2.199531
1.386386 -2.449236
1.396396 -2.698847
1.406406 -2.948940
1.416416 -3.200090
1.426426 -3.452849
1.436436 -3.707732
1.446446 -3.965208
1.456456 -4.225695
1.466466 -4.489559
1.476476 -4.757115
1.486486 -5.028630
1.496496 -5.304330
1.506507 -5.584401
1.516517 -5.868999
1.526527 -6.158248
1.536537 -6.452252
1.546547 -6.751092
1.556557 -7.054833
1.566567 -7.363529
1.576577 -7.677221
1.586587 -7.995941
1.596597 -8.319713
1.606607 -8.648559
1.616617 -8.982493
1.626627 -9.321526
1.636637 -9.665666
1.646647 -10.014921
1.656657 -10.369294
1.666667 -10.728787
1.676677 -11.093399
1.686687 -11.463126
1.696697 -11.837958
1.706707 -12.217877
1.716717 -12.602850
1.726727 -12.992817
1.736737 -13.387671
1.746747 -13.787224
1.756757 -14.191133
1.766767 -14.598789
1.776777 -15.009100
1.786787 -15.420114
1.796797 -15.828379
1.806807 -16.227927
1.816817 -16.608853
1.826827 -16.955964
1.836837 -17.248949
1.846847 -17.466532
1.856857 -17.595047
1.866867 -17.635898
1.876877 -17.604471
1.886887 -17.521696
1.896897 -17.406247
1.906907 -17.271487
1.916917 -17.125834
1.926927 -16.974212
1.936937 -16.819378
1.946947 -16.662838
1.956957 -16.505399
1.966967 -16.347490
1.976977 -16.189336
1.986987 -16.031057
1.996997 -15.872713
2.007007 -15.714336
2.017017 -15.555942
2.027027 -15.397539
2.037037 -15.239133
2.047047 -15.080724
2.057057 -14.922314
2.067067 -14.763903
2.077077 -14.605493
2.087087 -14.447082
2.097097 -14.288671
2.107107 -14.130260
2.117117 -13.971849
2.127127 -13.813438
2.137137 -13.655027
2.147147 -13.496616
2.157157 -13.338205
2.167167 -13.179794
2.177177 -13.021383
2.187187 -12.862972
2.197197 -12.704561
2.207207 -12.546150
2.217217 -12.387739
2.227227 -12.229328
2.237237 -12.070917
2.247247 -11.912506
2.257257 -11.754095
2.267267 -11.595684
2.277277 -11.437273
2.287287 -11.278862
2.297297 -11.120451
2.307307 -10.962040
2.317317 -10.803629
2.327327 -10.645218
2.337337 -10.486807
2.347347 -10.328396
2.357357 -10.169985
2.367367 -10.011574
2.377377 -9.853163
2.387387 -9.694752
2.397397 -9.536341
2.407407 -9.377930
2.417417 -9.219519
2.427427 -9.061108
2.437437 -8.902697
2.447447 -8.744286
2.457457 -8.585875
2.467467 -8.427464
2.477477 -8.269053
2.487487 -8.110642
2.497497 -7.952231
2.507508 -7.793821
2.517518 -7.635410
2.527528 -7.476999
2.537538 -7.318588
2.547548 -7.160177
2.557558 -7.001766
2.567568 -6.843355
2.577578 -6.684944
2.587588 -6.526533
2.597598 -6.368122
2.607608 -6.209711
2.617618 -6.051300
2.627628 -5.892889
2.637638 -5.734478
2.647648 -5.576067
2.657658 -5.417656
2.667668 -5.259245
2.677678 -5.100834
2.687688 -4.942423
2.697698 -4.784012
2.707708 -4.625601
2.717718 -4.467190
2.727728 -4.308779
2.737738 -4.150368
2.747748 -3.991957
2.757758 -3.833546
2.767768 -3.675135
2.777778 -3.516724
2.787788 -3.358313
2.797798 -3.199902
2.807808 -3.041491
2.817818 -2.883080
2.827828 -2.724669
2.837838 -2.566258
2.847848 -2.407847
2.857858 -2.249436
2.867868 -2.091025
2.877878 -1.932614
2.887888 -1.774203
2.897898 -1.615792
2.907908 -1.457381
2.917918 -1.298970
2.927928 -1.140559
2.937938 -0.982148
2.947948 -0.823737
2.957958 -0.665326
2.967968 -0.506915
2.977978 -0.348504
2.987988 -0.190093
2.997998 -0.031682
3.008008 0.126729
3.018018 0.285140
3.028028 0.443551
3.038038 0.601962
3.048048 0.760373
3.058058 0.918784
3.068068 1.077195
3.078078 1.235606
3.088088 1.394017
3.098098 1.552428
3.108108 1.710839
3.118118 1.869250
3.128128 2.027661
3.138138 2.186072
3.148148 2.344483
3.158158 2.502894
3.168168 2.661305
3.178178 2.819716
3.188188 2.978127
3.198198 3.136538
3.208208 3.294949
3.218218 3.453359
3.228228 3.611770
3.238238 3.770181
3.248248 3.928592
3.258258 4.087003
3.268268 4.245414
3.278278 4.403825
3.288288 4.562236
3.298298 4.720647
3.308308 4.879058
3.318318 5.037469
3.328328 5.195880
3.338338 5.354291
3.348348 5.512702
3.358358 5.671113
3.368368 5.829524
3.378378 5.987935
3.388388 6.146346
3.398398 6.304757
3.408408 6.463168
3.418418 6.621579
3.428428 6.779990
3.438438 6.938401
3.448448 7.096812
3.458458 7.255223
3.468468 7.413634
3.478478 7.572045
3.488488 7.730456
3.498498 7.888867
3.508509 8.047278
3.518519 8.205689
3.528529 8.364100
3.538539 8.522511
3.548549 8.680922
3.558559 8.839333
3.568569 8.997744
3.578579 9.156155
3.588589 9.314566
3.598599 9.472977
3.608609 9.631388
3.618619 9.789799
3.628629 9.948210
3.638639 10.106621
3.648649 10.265032
3.658659 10.423443
3.668669 10.581854
3.678679 10.740265
3.688689 10.898676
3.698699 11.057087
3.708709 11.215498
3.718719 11.373909
3.728729 11.532320
3.738739 11.690731
3.748749 11.849142
3.758759 12.007553
3.768769 12.165964
3.778779 12.324375
3.788789 12.482786
3.798799 12.641197
3.808809 12.799608
3.818819 12.958019
3.828829 13.116430
3.838839 13.274841
3.848849 13.433252
3.858859 13.591663
3.868869 13.750074
3.878879 13.908485
3.888889 14.066896
3.898899 14.225307
3.908909 14.383718
3.918919 14.542129
3.928929 14.700540
3.938939 14.858950
3.948949 15.017361
3.958959 15.175772
3.968969 15.334183
3.978979 15.492594
3.988989 15.651005
3.998999 15.809416
4.009009 15.967827
4.019019 16.126238
4.029029 16.284649
4.039039 16.443060
4.049049 16.601471
4.059059 16.759882
4.069069 16.918293
4.079079 17.076704
4.089089 17.235115
4.099099 17.393526
4.109109 17.551937
4.119119 17.710348
4.129129 17.868759
4.139139 18.027170
4.149149 18.185581
4.159159 18.343992
4.169169 18.502403
4.179179 18.660814
4.189189 18.819225
4.199199 18.977636
4.209209 19.136047
4.219219 19.294458
4.229229 19.452869
4.239239 19.611280
4.249249 19.769691
4.259259 19.928102
4.269269 20.086513
4.279279 20.244924
4.289289 20.403335
4.299299 20.561746
4.309309 20.720157
4.319319 20.878568
4.329329 21.036979
4.339339 21.195390
4.349349 21.353801
4.359359 21.512212
4.369369 21.670623
4.379379 21.829034
4.389389 21.987445
4.399399 22.145856
4.409409 22.304267
4.419419 22.462678
4.429429 22.621089
4.439439 22.779500
4.449449 22.937911
4.459459 23.096322
4.469469 23.254733
4.479479 23.413144
4.489489 23.571555
4.499499 23.729966
4.509510 23.888377
4.519520 24.046788
4.529530 24.205199
4.539540 24.363610
4.549550 24.522021
4.559560 24.680432
4.569570 24.838843
4.579580 24.997254
4.589590 25.155665
4.599600 25.314076
4.609610 25.472487
4.619620 25.630898
4.629630 25.789309
4.639640 25.947720
4.649650 26.106131
4.659660 26.264541
4.669670 26.422952
4.679680 26.581363
4.689690 26.739774
4.699700 26.898185
4.709710 27.056596
4.719720 27.215007
4.729730 27.373418
4.739740 27.531829
4.749750 27.690240
4.759760 27.848651
4.769770 28.007062
4.779780 28.165473
4.789790 28.323884
4.799800 28.482295
4.809810 28.640706
4.819820 28.799117
4.829830 28.957528
4.839840 29.115939
4.849850 29.274350
4.859860 29.432761
4.869870 29.591172
4.879880 29.749583
4.889890 29.907994
4.899900 30.066405
4.909910 30.224816
4.919920 30.383227
4.929930 30.541638
4.939940 30.700049
4.949950 30.858460
4.959960 31.016871
4.969970 31.175282
4.979980 31.333693
4.989990 31.492104
5.000000 31.650515

==> Figures/Mixture_of_Gaussians/HOSD/HOSD_llr.txt <==
% x L
-5.000000 -36.398092
-4.989990 -36.239681
-4.979980 -36.081270
-4.969970 -35.922859
-4.959960 -35.764448
-4.949950 -35.606037
-4.939940 -35.447626
-4.929930 -35.289215
-4.919920 -35.130804
-4.909910 -34.972393
-4.899900 -34.813982
-4.889890 -34.655571
-4.879880 -34.497160
-4.869870 -34.338749
-4.859860 -34.180338
-4.849850 -34.021927
-4.839840 -33.863516
-4.829830 -33.705106
-4.819820 -33.546695
-4.809810 -33.388284
-4.799800 -33.229873
-4.789790 -33.071462
-4.779780 -32.913051
-4.769770 -32.754640
-4.759760 -32.596229
-4.749750 -32.437818
-4.739740 -32.279407
-4.729730 -32.120996
-4.719720 -31.962585
-4.709710 -31.804174
-4.699700 -31.645763
-4.689690 -31.487352
-4.679680 -31.328941
-4.669670 -31.170530
-4.659660 -31.012119
-4.649650 -30.853708
-4.639640 -30.695297
-4.629630 -30.536886
-4.619620 -30.378475
-4.609610 -30.220064
-4.599600 -30.061653
-4.589590 -29.903242
-4.579580 -29.744831
-4.569570 -29.586420
-4.559560 -29.428009
-4.549550 -29.269598
-4.539540 -29.111187
-4.529530 -28.952776
-4.519520 -28.794365
-4.509510 -28.635954
-4.499499 -28.477543
-4.489489 -28.319132
-4.479479 -28.160721
-4.469469 -28.002310
-4.459459 -27.843899
-4.449449 -27.685488
-4.439439 -27.527077
-4.429429 -27.368666
-4.419419 -27.210255
-4.409409 -27.051844
-4.399399 -26.893433
-4.389389 -26.735022
-4.379379 -26.576611
-4.369369 -26.418200
-4.359359 -26.259789
-4.349349 -26.101378
-4.339339 -25.942967
-4.329329 -25.784556
-4.319319 -25.626145
-4.309309 -25.467734
-4.299299 -25.309323
-4.289289 -25.150912
-4.279279 -24.992501
-4.269269 -24.834090
-4.259259 -24.675679
-4.249249 -24.517268
-4.239239 -24.358857
-4.229229 -24.200446
-4.219219 -24.042035
-4.209209 -23.883624
-4.199199 -23.725213
-4.189189 -23.566802
-4.179179 -23.408391
-4.169169 -23.249980
-4.159159 -23.091569
-4.149149 -22.933158
-4.139139 -22.774747
-4.129129 -22.616336
-4.119119 -22.457925
-4.109109 -22.299515
-4.099099 -22.141104
-4.089089 -21.982693
-4.079079 -21.824282
-4.069069 -21.665871
-4.059059 -21.507460
-4.049049 -21.349049
-4.039039 -21.190638
-4.029029 -21.032227
-4.019019 -20.873816
-4.009009 -20.715405
-3.998999 -20.556994
-3.988989 -20.398583
-3.978979 -20.240172
-3.968969 -20.081761
-3.958959 -19.923350
-3.948949 -19.764939
-3.938939 -19.606528
-3.928929 -19.448117
-3.918919 -19.289706
-3.908909 -19.131295
-3.898899 -18.972884
-3.888889 -18.814473
-3.878879 -18.656062
-3.868869 -18.497651
-3.858859 -18.339240
-3.848849 -18.180829
-3.838839 -18.022418
-3.828829 -17.864007
-3.818819 -17.705596
-3.808809 -17.547185
-3.798799 -17.388774
-3.788789 -17.230363
-3.778779 -17.071952
-3.768769 -16.913541
-3.758759 -16.755130
-3.748749 -16.596719
-3.738739 -16.438308
-3.728729 -16.279897
-3.718719 -16.121486
-3.708709 -15.963075
-3.698699 -15.804664
-3.688689 -15.646253
-3.678679 -15.487842
-3.668669 -15.329431
-3.658659 -15.171020
-3.648649 -15.012609
-3.638639 -14.854198
-3.628629 -14.695787
-3.618619 -14.537376
-3.608609 -14.378965
-3.598599 -14.220554
-3.588589 -14.062143
-3.578579 -13.903732
-3.568569 -13.745321
-3.558559 -13.586910
-3.548549 -13.428499
-3.538539 -13.270088
-3.528529 -13.111677
-3.518519 -12.953266
-3.508509 -12.794855
-3.498498 -12.636444
-3.488488 -12.478033
-3.478478 -12.319622
-3.468468 -12.161211
-3.458458 -12.002800
-3.448448 -11.844389
-3.438438 -11.685978
-3.428428 -11.527567
-3.418418 -11.369156
-3.408408 -11.210745
-3.398398 -11.052334
-3.388388 -10.893924
-3.378378 -10.735513
-3.368368 -10.577102
-3.358358 -10.418691
-3.348348 -10.260280
-3.338338 -10.101869
-3.328328 -9.943458
-3.318318 -9.785047
-3.308308 -9.626636
-3.298298 -9.468225
-3.288288 -9.309814
-3.278278 -9.151403
-3.268268 -8.992992
-3.258258 -8.834581
-3.248248 -8.676170
-3.238238 -8.517759
-3.228228 -8.359348
-3.218218 -8.200937
-3.208208 -8.042526
-3.198198 -7.884115
-3.188188 -7.725704
-3.178178 -7.567293
-3.168168 -7.408882
-3.158158 -7.250471
-3.148148 -7.092060
-3.138138 -6.933649
-3.128128 -6.775238
-3.118118 -6.616827
-3.108108 -6.458416
-3.098098 -6.300005
-3.088088 -6.141594
-3.078078 -5.983183
-3.068068 -5.824772
-3.058058 -5.666361
-3.048048 -5.507950
-3.038038 -5.349539
-3.028028 -5.191128
-3.018018 -5.032717
-3.008008 -4.874306
-2.997998 -4.715895
-2.987988 -4.557484
-2.977978 -4.399073
-2.967968 -4.240662
-2.957958 -4.082251
-2.947948 -3.923840
-2.937938 -3.765429
-2.927928 -3.607018
-2.917918 -3.448607
-2.907908 -3.290196
-2.897898 -3.131785
-2.887888 -2.973374
-2.877878 -2.814963
-2.867868 -2.656552
-2.857858 -2.498141
-2.847848 -2.339730
-2.837838 -2.181319
-2.827828 -2.022908
-2.817818 -1.864497
-2.807808 -1.706086
-2.797798 -1.547675
-2.787788 -1.389264
-2.777778 -1.230853
-2.767768 -1.072442
-2.757758 -0.914031
-2.747748 -0.755620
-2.737738 -0.597209
-2.727728 -0.438798
-2.717718 -0.280387
-2.707708 -0.121976
-2.697698 0.036435
-2.687688 0.194846
-2.677678 0.353256
-2.667668 0.511667
-2.657658 0.670078
-2.647648 0.828489
-2.637638 0.986900
-2.627628 1.145311
-2.617618 1.303722
-2.607608 1.462133
-2.597598 1.620544
-2.587588 1.778955
-2.577578 1.937366
-2.567568 2.095777
-2.557558 2.254188
-2.547548 2.412599
-2.537538 2.571010
-2.527528 2.729421
-2.517518 2.887832
-2.507508 3.046243
-2.497497 3.204654
-2.487487 3.363065
-2.477477 3.521476
-2.467467 3.679887
-2.457457 3.838298
-2.447447 3.996709
-2.437437 4.155120
-2.427427 4.313531
-2.417417 4.471942
-2.407407 4.630353
-2.397397 4.788764
-2.387387 4.947175
-2.377377 5.105586
-2.367367 5.263997
-2.357357 5.422408
-2.347347 5.580819
-2.337337 5.739230
-2.327327 5.897641
-2.317317 6.056052
-2.307307 6.214463
-2.297297 6.372874
-2.287287 6.531285
-2.277277 6.689696
-2.267267 6.848107
-2.257257 7.006518
-2.247247 7.164929
-2.237237 7.323340
-2.227227 7.481751
-2.217217 7.640162
-2.207207 7.798573
-2.197197 7.956984
-2.187187 8.115395
-2.177177 8.273806
-2.167167 8.432217
-2.157157 8.590628
-2.147147 8.749039
-2.137137 8.907450
-2.127127 9.065861
-2.117117 9.224272
-2.107107 9.382683
-2.097097 9.541094
-2.087087 9.699505
-2.077077 9.857916
-2.067067 10.016327
-2.057057 10.174738
-2.047047 10.333149
-2.037037 10.491560
-2.027027 10.649971
-2.017017 10.808382
-2.007007 10.966793
-1.996997 11.125204
-1.986987 11.283615
-1.976977 11.442026
-1.966967 11.600437
-1.956957 11.758847
-1.946947 11.917258
-1.936937 12.075669
-1.926927 12.234080
-1.916917 12.392491
-1.906907 12.550902
-1.896897 12.709313
-1.886887 12.867724
-1.876877 13.026135
-1.866867 13.184546
-1.856857 13.342957
-1.846847 13.501368
-1.836837 13.659778
-1.826827 13.818188
-1.816817 13.976598
-1.806807 14.135005
-1.796797 14.293408
-1.786787 14.451805
-1.776777 14.610188
-1.766767 14.768543
-1.756757 14.926847
-1.746747 15.085049
-1.736737 15.243057
-1.726727 15.400692
-1.716717 15.557613
-1.706707 15.713167
-1.696697 15.866123
-1.686687 16.014158
-1.676677 16.152972
-1.666667 16.274826
-1.656657 16.366555
-1.646647 16.407965
-1.636637 16.373381
-1.626627 16.239791
-1.616617 15.999224
-1.606607 15.664018
-1.596597 15.258839
-1.586587 14.808561
-1.576577 14.331866
-1.566567 13.840794
-1.556557 13.342586
-1.546547 12.841556
-1.536537 12.340362
-1.526527 11.840752
-1.516517 11.343975
-1.506507 10.850986
-1.496496 10.362565
-1.486486 9.879361
-1.476476 9.401934
-1.466466 8.930763
-1.456456 8.466264
-1.446446 8.008797
-1.436436 7.558669
-1.426426 7.116146
-1.416416 6.681457
-1.406406 6.254796
-1.396396 5.836331
-1.386386 5.426204
-1.376376 5.024536
-1.366366 4.631432
-1.356356 4.246981
-1.346346 3.871258
-1.336336 3.504328
-1.326326 3.146246
-1.316316 2.797061
-1.306306 2.456812
-1.296296 2.125535
-1.286286 1.803259
-1.276276 1.490010
-1.266266 1.185809
-1.256256 0.890677
-1.246246 0.604628
-1.236236 0.327676
-1.226226 0.059834
-1.216216 -0.198890
-1.206206 -0.448486
-1.196196 -0.688947
-1.186186 -0.920269
-1.176176 -1.142446
-1.166166 -1.355476
-1.156156 -1.559355
-1.146146 -1.754083
-1.136136 -1.939659
-1.126126 -2.116082
-1.116116 -2.283355
-1.106106 -2.441479
-1.096096 -2.590458
-1.086086 -2.730296
-1.076076 -2.860999
-1.066066 -2.982572
-1.056056 -3.095024
-1.046046 -3.198364
-1.036036 -3.292603
-1.026026 -3.377756
-1.016016 -3.453836
-1.006006 -3.520863
-0.995996 -3.578858
-0.985986 -3.627844
-0.975976 -3.667852
-0.965966 -3.698913
-0.955956 -3.721069
-0.945946 -3.734363
-0.935936 -3.738850
-0.925926 -3.734592
-0.915916 -3.721662
-0.905906 -3.700145
-0.895896 -3.670142
-0.885886 -3.631769
-0.875876 -3.585164
-0.865866 -3.530487
-0.855856 -3.467925
-0.845846 -3.397698
-0.835836 -3.320060
-0.825826 -3.235307
-0.815816 -3.143781
-0.805806 -3.045874
-0.795796 -2.942035
-0.785786 -2.832771
-0.775776 -2.718650
-0.765766 -2.600300
-0.755756 -2.478405
-0.745746 -2.353695
-0.735736 -2.226929
-0.725726 -2.098881
-0.715716 -1.970307
-0.705706 -1.841917
-0.695696 -1.714342
-0.685686 -1.588102
-0.675676 -1.463575
-0.665666 -1.340981
-0.655656 -1.220375
-0.645646 -1.101643
-0.635636 -0.984525
-0.625626 -0.868635
-0.615616 -0.753494
-0.605606 -0.638559
-0.595596 -0.523258
-0.585586 -0.407014
-0.575576 -0.289269
-0.565566 -0.169499
-0.555556 -0.047226
-0.545546 0.077978
-0.535536 0.206491
-0.525526 0.338635
-0.515516 0.474689
-0.505506 0.614886
-0.495495 0.759419
-0.485485 0.908450
-0.475475 1.062108
-0.465465 1.220500
-0.455455 1.383711
-0.445445 1.551808
-0.435435 1.724844
-0.425425 1.902858
-0.415415 2.085880
-0.405405 2.273926
-0.395395 2.467002
-0.385385 2.665100
-0.375375 2.868191
-0.365365 3.076220
-0.355355 3.289082
-0.345345 3.506600
-0.335335 3.728472
-0.325325 3.954189
-0.315315 4.182896
-0.305305 4.413162
-0.295295 4.642613
-0.285285 4.867370
-0.275275 5.081273
-0.265265 5.275030
-0.255255 5.435774
-0.245245 5.548078
-0.235235 5.597453
-0.225225 5.575686
-0.215215 5.484607
-0.205205 5.334992
-0.195195 5.141634
-0.185185 4.918531
-0.175175 4.676513
-0.165165 4.422999
-0.155155 4.162703
-0.145145 3.898485
-0.135135 3.632030
-0.125125 3.364312
-0.115115 3.095886
-0.105105 2.827067
-0.095095 2.558030
-0.085085 2.288874
-0.075075 2.019652
-0.065065 1.750394
-0.055055 1.481118
-0.045045 1.211831
-0.035035 0.942539
-0.025025 0.673243
-0.015015 0.403946
-0.005005 0.134648
0.005005 -0.134650
0.015015 -0.403948
0.025025 -0.673247
0.035035 -0.942545
0.045045 -1.211844
0.055055 -1.481143
0.065065 -1.750441
0.075075 -2.019740
0.085085 -2.289039
0.095095 -2.558337
0.105105 -2.827636
0.115115 -3.096935
0.125125 -3.366233
0.135135 -3.635532
0.145145 -3.904831
0.155155 -4.174129
0.165165 -4.443427
0.175175 -4.712725
0.185185 -4.982021
0.195195 -5.251316
0.205205 -5.520606
0.215215 -5.789888
0.225225 -6.059154
0.235235 -6.328390
0.245245 -6.597566
0.255255 -6.866626
0.265265 -7.135466
0.275275 -7.403880
0.285285 -7.671480
0.295295 -7.937527
0.305305 -8.200620
0.315315 -8.458127
0.325325 -8.705199
0.335335 -8.933180
0.345345 -9.127579
0.355355 -9.266812
0.365365 -9.324848
0.375375 -9.280726
0.385385 -9.130554
0.395395 -8.890107
0.405405 -8.584960
0.415415 -8.239023
0.425425 -7.869561
0.435435 -7.487487
0.445445 -7.099325
0.455455 -6.708975
0.465465 -6.318865
0.475475 -5.930621
0.485485 -5.545419
0.495495 -5.164175
0.505506 -4.787635
0.515516 -4.416433
0.525526 -4.051108
0.535536 -3.692128
0.545546 -3.339897
0.555556 -2.994761
0.565566 -2.657022
0.575576 -2.326937
0.585586 -2.004726
0.595596 -1.690580
0.605606 -1.384659
0.615616 -1.087102
0.625626 -0.798028
0.635636 -0.517535
0.645646 -0.245712
0.655656 0.017370
0.665666 0.271647
0.675676 0.517065
0.685686 0.753578
0.695696 0.981148
0.705706 1.199739
0.715716 1.409324
0.725726 1.609878
0.735736 1.801378
0.745746 1.983808
0.755756 2.157150
0.765766 2.321393
0.775776 2.476525
0.785786 2.622536
0.795796 2.759418
0.805806 2.887164
0.815816 3.005770
0.825826 3.115230
0.835836 3.215542
0.845846 3.306704
0.855856 3.388713
0.865866 3.461571
0.875876 3.525276
0.885886 3.579831
0.895896 3.625239
0.905906 3.661502
0.915916 3.688624
0.925926 3.706612
0.935936 3.715473
0.945946 3.715214
0.955956 3.705845
0.965966 3.687379
0.975976 3.659828
0.985986 3.623208
0.995996 3.577539
1.006006 3.522842
1.016016 3.459143
1.026026 3.386470
1.036036 3.304860
1.046046 3.214351
1.056056 3.114992
1.066066 3.006837
1.076076 2.889951
1.086086 2.764409
1.096096 2.630298
1.106106 2.487723
1.116116 2.336805
1.126126 2.177684
1.136136 2.010526
1.146146 1.835525
1.156156 1.652906
1.166166 1.462933
1.176176 1.265908
1.186186 1.062185
1.196196 0.852166
1.206206 0.636312
1.216216 0.415142
1.226226 0.189235
1.236236 -0.040767
1.246246 -0.274173
1.256256 -0.510244
1.266266 -0.748215
1.276276 -0.987316
1.286286 -1.226795
1.296296 -1.465957
1.306306 -1.704190
1.316316 -1.941001
1.326326 -2.176042
1.336336 -2.409124
1.346346 -2.640229
1.356356 -2.869501
1.366366 -3.097227
1.376376 -3.323814
1.386386 -3.549756
1.396396 -3.775606
1.406406 -4.001938
1.416416 -4.229326
1.426426 -4.458323
1.436436 -4.689444
1.446446 -4.923158
1.456456 -5.159884
1.466466 -5.399986
1.476476 -5.643779
1.486486 -5.891532
1.496496 -6.143470
1.506507 -6.399778
1.516517 -6.660612
1.526527 -6.926097
1.536537 -7.196334
1.546547 -7.471405
1.556557 -7.751374
1.566567 -8.036291
1.576577 -8.326192
1.586587 -8.621105
1.596597 -8.921045
1.606607 -9.226014
1.616617 -9.536002
1.626627 -9.850974
1.636637 -10.170867
1.646647 -10.495565
1.656657 -10.824871
1.666667 -11.158450
1.676677 -11.495735
1.686687 -11.835780
1.696697 -12.176999
1.706707 -12.516770
1.716717 -12.850825
1.726727 -13.172443
1.736737 -13.471624
1.746747 -13.734840
1.756757 -13.946484
1.766767 -14.092883
1.776777 -14.167659
1.786787 -14.174688
1.796797 -14.125997
1.806807 -14.036542
1.816817 -13.919793
1.826827 -13.785869
1.836837 -13.641580
1.846847 -13.491205
1.856857 -13.337320
1.866867 -13.181439
1.876877 -13.024432
1.886887 -12.866796
1.896897 -12.708810
1.906907 -12.550631
1.916917 -12.392346
1.926927 -12.234003
1.936937 -12.075628
1.946947 -11.917237
1.956957 -11.758836
1.966967 -11.600431
1.976977 -11.442022
1.986987 -11.283613
1.996997 -11.125203
2.007007 -10.966792
2.017017 -10.808381
2.027027 -10.649970
2.037037 -10.491560
2.047047 -10.333149
2.057057 -10.174738
2.067067 -10.016327
2.077077 -9.857916
2.087087 -9.699505
2.097097 -9.541094
2.107107 -9.382683
2.117117 -9.224272
2.127127 -9.065861
2.137137 -8.907450
2.147147 -8.749039
2.157157 -8.590628
2.167167 -8.432217
2.177177 -8.273806
2.187187 -8.115395
2.197197 -7.956984
2.207207 -7.798573
2.217217 -7.640162
2.227227 -7.481751
2.237237 -7.323340
2.247247 -7.164929
2.257257 -7.006518
2.267267 -6.848107
2.277277 -6.689696
2.287287 -6.531285
2.297297 -6.372874
2.307307 -6.214463
2.317317 -6.056052
2.327327 -5.897641
2.337337 -5.739230
2.347347 -5.580819
2.357357 -5.422408
2.367367 -5.263997
2.377377 -5.105586
2.387387 -4.947175
2.397397 -4.788764
2.407407 -4.630353
2.417417 -4.471942
2.427427 -4.313531
2.437437 -4.155120
2.447447 -3.996709
2.457457 -3.838298
2.467467 -3.679887
2.477477 -3.521476
2.487487 -3.363065
2.497497 -3.204654
2.507508 -3.046243
2.517518 -2.887832
2.527528 -2.729421
2.537538 -2.571010
2.547548 -2.412599
2.557558 -2.254188
2.567568 -2.095777
2.577578 -1.937366
2.587588 -1.778955
2.597598 -1.620544
2.607608 -1.462133
2.617618 -1.303722
2.627628 -1.145311
2.637638 -0.986900
2.647648 -0.828489
2.657658 -0.670078
2.667668 -0.511667
2.677678 -0.353256
2.687688 -0.194846
2.697698 -0.036435
2.707708 0.121976
2.717718 0.280387
2.727728 0.438798
2.737738 0.597209
2.747748 0.755620
2.757758 0.914031
2.767768 1.072442
2.777778 1.230853
2.787788 1.389264
2.797798 1.547675
2.807808 1.706086
2.817818 1.864497
2.827828 2.022908
2.837838 2.181319
2.847848 2.339730
2.857858 2.498141
2.867868 2.656552
2.877878 2.814963
2.887888 2.973374
2.897898 3.131785
2.907908 3.290196
2.917918 3.448607
2.927928 3.607018
2.937938 3.765429
2.947948 3.923840
2.957958 4.082251
2.967968 4.240662
2.977978 4.399073
2.987988 4.557484
2.997998 4.715895
3.008008 4.874306
3.018018 5.032717
3.028028 5.191128
3.038038 5.349539
3.048048 5.507950
3.058058 5.666361
3.068068 5.824772
3.078078 5.983183
3.088088 6.141594
3.098098 6.300005
3.108108 6.458416
3.118118 6.616827
3.128128 6.775238
3.138138 6.933649
3.148148 7.092060
3.158158 7.250471
3.168168 7.408882
3.178178 7.567293
3.188188 7.725704
3.198198 7.884115
3.208208 8.042526
3.218218 8.200937
3.228228 8.359348
3.238238 8.517759
3.248248 8.676170
3.258258 8.834581
3.268268 8.992992
3.278278 9.151403
3.288288 9.309814
3.298298 9.468225
3.308308 9.626636
3.318318 9.785047
3.328328 9.943458
3.338338 10.101869
3.348348 10.260280
3.358358 10.418691
3.368368 10.577102
3.378378 10.735513
3.388388 10.893924
3.398398 11.052334
3.408408 11.210745
3.418418 11.369156
3.428428 11.527567
3.438438 11.685978
3.448448 11.844389
3.458458 12.002800
3.468468 12.161211
3.478478 12.319622
3.488488 12.478033
3.498498 12.636444
3.508509 12.794855
3.518519 12.953266
3.528529 13.111677
3.538539 13.270088
3.548549 13.428499
3.558559 13.586910
3.568569 13.745321
3.578579 13.903732
3.588589 14.062143
3.598599 14.220554
3.608609 14.378965
3.618619 14.537376
3.628629 14.695787
3.638639 14.854198
3.648649 15.012609
3.658659 15.171020
3.668669 15.329431
3.678679 15.487842
3.688689 15.646253
3.698699 15.804664
3.708709 15.963075
3.718719 16.121486
3.728729 16.279897
3.738739 16.438308
3.748749 16.596719
3.758759 16.755130
3.768769 16.913541
3.778779 17.071952
3.788789 17.230363
3.798799 17.388774
3.808809 17.547185
3.818819 17.705596
3.828829 17.864007
3.838839 18.022418
3.848849 18.180829
3.858859 18.339240
3.868869 18.497651
3.878879 18.656062
3.888889 18.814473
3.898899 18.972884
3.908909 19.131295
3.918919 19.289706
3.928929 19.448117
3.938939 19.606528
3.948949 19.764939
3.958959 19.923350
3.968969 20.081761
3.978979 20.240172
3.988989 20.398583
3.998999 20.556994
4.009009 20.715405
4.019019 20.873816
4.029029 21.032227
4.039039 21.190638
4.049049 21.349049
4.059059 21.507460
4.069069 21.665871
4.079079 21.824282
4.089089 21.982693
4.099099 22.141104
4.109109 22.299515
4.119119 22.457925
4.129129 22.616336
4.139139 22.774747
4.149149 22.933158
4.159159 23.091569
4.169169 23.249980
4.179179 23.408391
4.189189 23.566802
4.199199 23.725213
4.209209 23.883624
4.219219 24.042035
4.229229 24.200446
4.239239 24.358857
4.249249 24.517268
4.259259 24.675679
4.269269 24.834090
4.279279 24.992501
4.289289 25.150912
4.299299 25.309323
4.309309 25.467734
4.319319 25.626145
4.329329 25.784556
4.339339 25.942967
4.349349 26.101378
4.359359 26.259789
4.369369 26.418200
4.379379 26.576611
4.389389 26.735022
4.399399 26.893433
4.409409 27.051844
4.419419 27.210255
4.429429 27.368666
4.439439 27.527077
4.449449 27.685488
4.459459 27.843899
4.469469 28.002310
4.479479 28.160721
4.489489 28.319132
4.499499 28.477543
4.509510 28.635954
4.519520 28.794365
4.529530 28.952776
4.539540 29.111187
4.549550 29.269598
4.559560 29.428009
4.569570 29.586420
4.579580 29.744831
4.589590 29.903242
4.599600 30.061653
4.609610 30.220064
4.619620 30.378475
4.629630 30.536886
4.639640 30.695297
4.649650 30.853708
4.659660 31.012119
4.669670 31.170530
4.679680 31.328941
4.689690 31.487352
4.699700 31.645763
4.709710 31.804174
4.719720 31.962585
4.729730 32.120996
4.739740 32.279407
4.749750 32.437818
4.759760 32.596229
4.769770 32.754640
4.779780 32.913051
4.789790 33.071462
4.799800 33.229873
4.809810 33.388284
4.819820 33.546695
4.829830 33.705106
4.839840 33.863516
4.849850 34.021927
4.859860 34.180338
4.869870 34.338749
4.879880 34.497160
4.889890 34.655571
4.899900 34.813982
4.909910 34.972393
4.919920 35.130804
4.929930 35.289215
4.939940 35.447626
4.949950 35.606037
4.959960 35.764448
4.969970 35.922859
4.979980 36.081270
4.989990 36.239681
5.000000 36.398092


==> Figures/Mixture_of_Gaussians/HOSD/expected_128_custom_3.txt <==
i L
1 0.0453973429722427
2 0.1574623016274
3 0.279186517662366
4 0.364207275752595
5 0.364279382828593
6 0.621093276686032
7 0.673117670202214
8 0.68945599519067
9 0.829008105067862
10 0.898615428483586
11 1.1935457074447
12 1.29880365138805
13 1.31136574390968
14 1.33056183558583
15 1.59998270814779
16 1.79066364533527
17 1.79196078014124
18 1.84017934418401
19 1.84635196125232
20 1.89725440372129
21 1.89990953133035
22 2.02982495297938
23 2.02985598995829
24 2.18574161506595
25 2.24921581402157
26 2.46582825619211
27 2.49862132390473
28 2.50333815206378
29 2.56404893708117
30 2.63538593804157
31 2.72675494450263
32 2.72691288375269
33 2.74778998983615
34 2.81154475394932
35 2.83039572501146
36 2.94798272276958
37 3.00835297995413
38 3.11124368559229
39 3.16753800462984
40 3.18324219835383
41 3.21942305059144
42 3.24711800283163
43 3.29914487165203
44 3.36293965554652
45 3.41069261303962
46 3.46397241648989
47 3.5074277102569
48 3.52974121785429
49 3.53259848158408
50 3.54847030170633
51 3.55316294171668
52 3.59214034483884
53 3.63020256723564
54 3.66427655999782
55 3.68164597841704
56 3.68948452640908
57 3.69820853914876
58 3.71643082983592
59 3.71798943758162
60 3.73873272047327
61 3.85794384961011
62 4.0003588253759
63 4.28437841983707
64 4.36545292694212
65 4.36546548409967
66 4.95724904837167
67 4.97683767352824
68 4.97716471357565
69 4.97916713140825
70 5.34936931947269
71 5.81538491388453
72 6.17959486363552
73 6.55838617578119
74 6.55839093579895
75 7.05403214719126
76 7.05467393940499
77 7.45634911094747
78 7.56656728379786
79 7.9176119268577
80 8.5442997560505
81 8.5443014401603
82 8.61771353030856
83 8.92429640282707
84 8.92549278395592
85 9.15123002903418
86 10.2883531153093
87 10.2883536691715
88 10.295621337133
89 10.5797886206016
90 10.5819117238404
91 10.968743966948
92 11.787677526605
93 11.787677695028
94 12.0339430412606
95 12.0375715055836
96 12.9032049421907
97 13.0017018109469
98 13.0666972175003
99 13.0666972643695
100 13.3091941249568
101 13.3200694973912
102 14.1676219788503
103 14.1676219903805
104 14.1750365935201
105 14.4632250439166
106 15.1397250796127
107 15.1397250817156
108 15.4983685278558
109 15.5052062357363
110 16.0307381474801
111 16.0307381476103
112 16.3422146653189
113 16.8822514933048
114 16.8822514938192
115 17.7293328435613
116 17.7293328440636
117 18.6035791925693
118 18.6035791933534
119 19.5390439614519
120 19.5390439618997
121 20.5824513279952
122 20.5824513283955
123 21.8153736997504
124 21.8153737000358
125 23.4234362291568
126 23.4234362293073
127 26.0701990786911
128 26.0701990787888


==> Figures/Mixture_of_Gaussians/HOSD/posd_custom_2.txt <==
%numPatterns EWvsBINARY EWvsORB EWvsHW EWvsILWO EWvsISTEP
100 56 88 30 68 39
1000 31 65.9 27.7 63.2 68.9
10000 19.63 61.73 29.54 60.76 NaN
100000 12.734 61.974 21.991 59.37 NaN
1000000 9.1029 62.4178 16.9505 58.4669 NaN


==> Figures/Mixture_of_Gaussians/HOSD/posd_custom_3.txt <==
%numPatterns EWvsBINARY EWvsORB EWvsHW EWvsILWO EWvsISTEP
100 52 83 35 72 44
1000 27.5 68.4 27.5 64 71.9
10000 19.67 61.2 29.26 61.71 NaN
100000 13.406 62.198 19.969 60.558 NaN
1000000 9.8265 62.0942 14.1254 57.9574 NaN


==> Figures/Mixture_of_Gaussians/OSD/Expected_OSD_llr.txt <==
i L
1.000000 3.716293
2.000000 3.716463
3.000000 3.776691
4.000000 4.114672
5.000000 4.122592
6.000000 4.347028
7.000000 4.470047
8.000000 4.819914
9.000000 4.961447
10.000000 5.172857
11.000000 5.193670
12.000000 5.529319
13.000000 5.759468
14.000000 5.889547
15.000000 5.990201
16.000000 6.253645
17.000000 6.505263
18.000000 6.621624
19.000000 6.732777
20.000000 6.993455
21.000000 7.197218
22.000000 7.369111
23.000000 7.419548
24.000000 7.748588
25.000000 7.835406
26.000000 8.050527
27.000000 8.131927
28.000000 8.421358
29.000000 8.519216
30.000000 8.627351
31.000000 8.910595
32.000000 8.957765
33.000000 9.152970
34.000000 9.306245
35.000000 9.448176
36.000000 9.631303
37.000000 9.706372
38.000000 9.896694
39.000000 10.066887
40.000000 10.111182
41.000000 10.307698
42.000000 10.464558
43.000000 10.520832
44.000000 10.685614
45.000000 10.829171
46.000000 10.935337
47.000000 11.034727
48.000000 11.165380
49.000000 11.354408
50.000000 11.359046
51.000000 11.477487
52.000000 11.662218
53.000000 11.769341
54.000000 11.777135
55.000000 11.947481
56.000000 12.044301
57.000000 12.201394
58.000000 12.217639
59.000000 12.305227
60.000000 12.475067
61.000000 12.554516
62.000000 12.622779
63.000000 12.721697
64.000000 12.794146
65.000000 12.958977
66.000000 13.025732
67.000000 13.032777
68.000000 13.187742
69.000000 13.250589
70.000000 13.407901
71.000000 13.416207
72.000000 13.469785
73.000000 13.617783
74.000000 13.684192
75.000000 13.749083
76.000000 13.812895
77.000000 13.894529
78.000000 13.983856
79.000000 14.000854
80.000000 14.101397
81.000000 14.113787
82.000000 14.145543
83.000000 14.177252
84.000000 14.305306
85.000000 14.506697
86.000000 14.705958
87.000000 14.903437
88.000000 15.099453
89.000000 15.294299
90.000000 15.488252
91.000000 15.681577
92.000000 15.874526
93.000000 16.067347
94.000000 16.260286
95.000000 16.453584
96.000000 16.647487
97.000000 16.842242
98.000000 17.038106
99.000000 17.235342
100.000000 17.434225
101.000000 17.635045
102.000000 17.838110
103.000000 18.043750
104.000000 18.252322
105.000000 18.464211
106.000000 18.679845
107.000000 18.899693
108.000000 19.124280
109.000000 19.354196
110.000000 19.590111
111.000000 19.832790
112.000000 20.083119
113.000000 20.342133
114.000000 20.611055
115.000000 20.891346
116.000000 21.184780
117.000000 21.493540
118.000000 21.820366
119.000000 22.168766
120.000000 22.543343
121.000000 22.950323
122.000000 23.398439
123.000000 23.900531
124.000000 24.476670
125.000000 25.161036
126.000000 26.019666
127.000000 27.209968
128.000000 29.311658

